Non-parametric estimation of conditional densities: A new method

Let $\textbf{X} = (X_1,\ldots, X_p)$ be a stochastic vector having joint density function $f_{\textbf{X}}(x)$ with partitions $\textbf{X}_1 = (X_1,\ldots, X_k)$ and $\textbf{X}_2 = (X_{k+1},\ldots, X_p)$. A new method for estimating the conditional density function of $\textbf{X}_1$ given $\textbf{X}_2$ is presented. It is based on locally Gaussian approximations, but simplified in order to tackle the curse of dimensionality in multivariate applications, where both response and explanatory variables can be vectors. We compare our method to some available competitors, and the error of approximation is shown to be small in a series of examples using real and simulated data, and the estimator is shown to be particularly robust against noise caused by independent variables. We also present examples of practical applications of our conditional density estimator in the analysis of time series. Typical values for $k$ in our examples are 1 and 2, and we include simulation experiments with values of $p$ up to 6. Large sample theory is established under a strong mixing condition.

==> code/README.txt <==

-------------------------------------------------------------------
        SOURCE CODE AND DATA TO ACCOMPANY THE ARTICLE
"Non-parametric estimation of conditional densities: A new method"
-------------------------------------------------------------------

The source code is written in the R-programming language [R Core Team (2015)].
The archive contains the following three subdirectories: 

'data' contains the data set on the stock log-returns that is used in the article.
Load it into your R workspace with

- - - - - - - - - - - - - - - - - - - - - - - - - - - - - - 
real.data <- read.table("data/data.txt", header = TRUE)
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - -

The Melbourne temperature data is contained in the 'hdrcde'-package by Hyndman et.al.
(2013).

'distributions' contains code for quick sampling from and evaluation of the  test
distributions that are used in the paper. In order to use, for example, the 3-dimensional
t(4)-distribution, run the following ('copula'-package  by Hofert et. al (2016) required).

- - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
library(copula)
d <- 3              # Set dimension
grid.size <- 4000   # Grid size for numerically evaluating the true conditional density
condition = c(0, 3) # The conditions that we impose on the last variables.
source('distributions/t4.R')
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - -

Here, we load the three-dimensional t(4), distribution, and use a fine grid in order to
evaluate the true conditional density by numerical integration. The condition is always
assumed to be on the *last* variables, so in this case the true conditional density is that
of X1 | X2 = 0, X3 = 3.

Sampling from the joint density  and evaluation of the joint and conditional can now be done
through the sample.density', the'true.density' and the 'true.conditional.density' functions:

- - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
data <- sample.density(10)
grid <- cbind(c(1,2,3,4), c(1,2,3,4), c(1,2,3,4))
response.grid <- matrix(c(1,2,3,4), ncol = 1)

true.density(grid)                          # One variable per column, evaluation of the joint
                                            # density
true.conditional.density(response.grid)     # Evaluation of the consitional density, one column
                                            # per response variable
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - -

'source' contains the functions for calculating density estimates using the LGDE. The main
function is 'condLocal', which takes the following arguments:

    - 'data': the data set, one row per observation, one column per variable.
    - 'cond': the condition which is always assumed to be put on the last variables. In the
              3-variate case, 'cond = c(0, 3)' means that we estimate the conditional density of
	      X1 | X2 = 0, X3 = 3.
    - 'grid': the grid where the estimate should be evaluated. Must have the same number of columns
              as response variables.
	      
The rest of the functions are the same as for the unconditional case (see Otneim and Tjøstheim, 2016).
The bandwidths can be calculated separately using 'HLocal' and then supplied to 'condLocal'. If not,
the 'HLocal'-function will be called by 'multiLocal'. Requires the 'logspline'-package by Kooperberg
(2016). See comments in the individual files for further details.

- - - - - - - - - - - - - - - - - - - - - - - - - - - - - -
library(logspline)
source("source/biLocal.R")
source("source/HLocal.R")
source("source/condLocal.R")
source("source/transLocal.R")

estimate <- condLocal(data = data, cond = c(0,3), grid = response.grid)
- - - - - - - - - - - - - - - - - - - - - - - - - - - - - -

The estimated conditional density on 'response.grid' is now contained in the vector estimate$f.est.cond.

Håkon Otneim and Dag Tjøstheim.
Bergen, November 30th, 2015.

References:

Marius Hofert, Ivan Kojadinovic, Martin Maechler and Jun Yan (2016).
  copula: Multivariate Dependence with Copulas. R package version
  0.999-15 URL http://CRAN.R-project.org/package=copula

Rob J Hyndman with contributions from Jochen Einbeck and Matt Wand
  (2013). hdrcde: Highest density regions and conditional density
  estimation. R package version 3.1.
  https://CRAN.R-project.org/package=hdrcde

Charles Kooperberg (2016). logspline: Logspline Density Estimation
  Routines. R package version 2.1.9.
  https://CRAN.R-project.org/package=logspline

R Core Team (2015). R: A language and environment for statistical
  computing. R Foundation for Statistical Computing, Vienna, Austria.
  URL https://www.R-project.org/.

Håkon Otneim and Dag Tjøstheim (2016). The locally Gaussian density
  estimator for multivariate data.
  Statistics & Computing. doi 10.1007/s11222-016-9706-6.


==> code/data/data.txt <==
"US" "UK" "GE" "FR" "NO"
-0.815248923 -0.876275895 -0.138734665 -0.068760891 -0.20664214
-1.174008204 -0.367174322 -1.286453544 -1.065165878 -2.392458609
-0.363438984 -0.614234322 -0.876356635 -1.003827797 -1.463440752
0.349970631 -0.291513054 0.214338491 -0.077924229 -0.307597905
-0.143213396 0.221168551 -0.593425221 -0.396661154 0.276880657
0.341687899 0.097895476 0.157551317 0.363387117 1.221389229
-0.611823722 -0.34051125 -0.730586132 -0.324262558 0.27276877
0.397353192 0.127510166 -0.145829934 0.159106825 0.573413371
-0.866758064 -0.310772891 -0.545347483 -0.154563045 0.300480995
0.598654607 -0.233326527 -0.343869816 -0.289633927 -0.150127637
0 0.055275725 0.228897804 0.612503384 0.867619504
0.962830374 -0.070820589 -0.34119509 -0.629345356 0.089325598
-0.953544344 0.405595101 -0.038845933 -0.072353668 -0.268216522
-0.781346664 -0.692386819 -1.21725788 -1.313006019 -2.172031089
-0.643544606 -0.016148837 0.191524026 0.65646232 1.091912578
-0.353402723 0.545054908 0.064611394 0.202794727 -0.090538711
0.39963006 0.039317341 0.091917135 0.194233169 0.361664047
0.483249463 0.980026223 0.415670915 0.828012049 0.030079711
0.040875068 0.39484175 -0.199706594 0.043960767 -0.120373171
-0.27196286 -0.609770011 -0.575907841 -0.77162098 -0.664655015
0.842466398 0.566619074 1.462359 1.321564286 0.090895325
0.686725496 0.762063328 0.361733691 0.422291069 0.754265154
0.317300694 0.472534331 0.591425188 0.528329267 1.34350431
-0.276952692 -0.435238981 -0.948831943 -1.184929673 -0.953523315
1.098250846 0.990268892 1.246264932 0.646255157 0.745715611
-0.108951045 -0.291391376 -0.245300464 -0.265633998 -0.118941435
0.048252511 -0.196962659 -0.36621628 -0.509784711 -1.740740233
-0.861220965 -0.006579299 -0.258301204 -0.120860922 0.422961356
0.420260141 0.89692767 0.54327176 0.818558459 0.451196434
0.690171785 0.574950687 0.925320078 1.03759986 0.598445832
0.069667919 1.101296281 0.652197893 0.568536614 1.097771001
0.329435044 0.343574793 0.375588614 0.475820132 0.822808051
0.018178363 -0.544873463 -0.625415547 -0.400105209 -0.234397998
-0.795495031 0.714232149 0.630495624 0.521908253 1.253478007
0.069931819 0.19318731 -0.231317375 0.587993775 0.231481585
0 0.214273619 -0.085366501 -0.103400832 0.719945514
-1.461201729 -0.098790347 0.440102968 0.629012775 0.743285297
0.559168769 -0.87817508 -0.499340251 -0.838803728 0.05694761
0.786285941 -0.248006989 -0.066485973 0.093337074 1.357103101
0.926374095 1.106579133 0.914427196 1.309680788 0.671706976
-0.643488475 -0.225710399 0.67106649 0.444750177 1.632350535
0.564207942 0.344832785 0.098836729 0.028619716 -0.440044714
-0.027267206 -0.672716347 -0.317802201 -0.350734897 -1.639608774
0.032224082 0.350143163 -0.35974045 0.066419254 1.197619105
0.957834166 1.337622007 2.030787455 1.630066454 1.783556676
0.260681761 -0.802897877 -0.308558594 -0.011441521 -0.245064792
-0.481033675 0.570538521 0.454045416 0.617994017 0.733400001
-1.023730937 -0.806023358 -0.365055514 -0.347071055 -0.325291694
0.185410564 -0.562910308 -0.499366542 -0.331843416 -0.462648805
-0.761211148 0.570827775 0.893902962 0.640573551 0.706716722
0.560886589 -0.925366617 -0.506471174 -0.677882573 -0.89784306
-0.755229034 0.71461091 0.029279443 0.28187376 -0.054674687
-0.811465502 -0.607318991 -0.931370471 -0.56528532 0.136630709
0.179962038 -0.553243745 -0.210347947 -0.053368222 1.786245057
-0.047061593 -0.400540444 -0.437506067 -0.235493555 -0.807976386
-0.494643783 -0.808919296 -1.499637343 -1.224408194 -1.142247937
-1.024848812 0.234896284 0.722836429 0.508968053 -0.548547728
0.06995871 -1.888499929 -1.53971886 -1.824372946 -3.015303817
-0.094711925 0.044982937 0.250666798 0.7728247 -0.654061766
0 0 0 0 0
0.243850571 -0.227512578 -0.704529417 -0.704623179 -0.773310455
-0.762514166 0.374598006 0.492125485 0.383385837 0.172364306
1.367858823 0.105269273 0.274351519 -0.043643596 -0.258657997
-0.069432687 0.211828597 0.283510185 0.332727935 1.116051075
-0.651794737 0.353274685 0.294353263 0.028749057 0.652392046
0.272451893 -1.235251473 -1.788058442 -1.733199195 0.084781692
0.447082623 1.194084175 0.59773405 0.98512023 0.563381772
0.226594501 0.09965606 0.467382959 0.553104325 0.364503418
0.595317541 0.593611819 0.648639817 0.835143314 1.057916325
-0.837996086 0.013379766 -0.179363053 -0.435004358 -0.58325398
0.000846593 0.60652098 0.762231312 0.704471948 0.305938217
0.552984351 -0.778667839 -1.13062373 -1.090400881 -0.361664047
-1.183135056 0.639420963 0.874727974 0.597641442 -0.251151241
-1.0052143 -0.886535846 -0.78263558 -0.839296956 -1.350231484
-1.686181567 -0.462698206 -1.115050308 -0.990148671 -1.771474896
0.293629504 -0.766450074 -1.951219578 -1.437867487 -2.038509727
0.591625036 1.228610875 0.236918239 0.502888636 1.024449176
-1.334354465 -0.655955017 -0.378020452 -0.070690201 0.898687017
1.95440289 -0.274526333 0.676973792 0.342140538 0.718910357
-0.677317723 0.75696367 0.482701739 0.520918262 0.143163947
0.862498973 0.119977697 -0.216383224 -0.457994465 0
-0.895487089 -0.807642836 -0.46278742 -0.152165882 -1.644346873
0.40205936 -0.98059814 -1.018369147 -1.606380446 -2.563109821
-1.144559372 0.152060337 -0.640976919 -0.793967134 -1.806733879
1.185195194 0.247505557 0.117234285 -0.037418741 0.424500334
0.457954841 -0.886288463 0.377990562 0.135551652 0
-0.085222509 1.103483316 0.886148325 0.812612301 1.053433368
1.239306864 1.02587429 0.973977869 1.330236704 -0.32988484
-0.257209674 0.553206451 0.696406891 0.667481952 -0.090157782
-0.10921596 -0.295392989 -0.459578757 -0.377370933 1.462494355
0.637397432 -0.696556696 -0.587676103 -0.48366378 0.620294412
-1.076315474 -0.310710995 -0.561555174 -0.092355279 0.088300226
0.418426763 -0.860014127 -0.660476058 -1.0156947 0.029416091
-1.008388829 -0.193243761 -0.255535668 0.110144689 -1.600982906
-0.459063402 -0.59025446 -0.322374847 -0.469250298 -2.083723285
1.003569167 -1.158140836 -0.515071298 -0.370670924 -0.275019272
0.693316277 0.535749749 -0.155151853 -0.030029259 0.030595074
0.996888766 0.768546918 1.739508107 1.698796321 1.457663222
0.464522176 0.352604906 0.67706004 0.166538275 0.331076299
-0.151237657 -0.428301508 -0.584155863 -0.340748928 -0.060114219
0.384367317 0.605508333 1.349945106 0.834653521 -0.361446177
0.017588455 -0.183133765 -0.23345998 -0.396013318 0.841351117
-0.340592927 -0.099163706 -0.063107856 0.054816014 0.388234025
0.63745436 -0.034615138 0.489712349 0.322090112 1.684685921
0.096811892 -0.074325658 0.361502243 0.046892957 0.263427637
0 0.024524778 0.234671246 -0.492215971 0.029226947
-0.609135541 -0.516840317 -1.45901688 -1.358605159 -1.175792499
0.899841896 0.561695199 0.788116209 0.69371142 0.883137915
0.167874516 -0.04078633 0.279176037 0.299535331 0.5844552
-0.689080387 -0.148113941 -0.561843253 -0.589399954 -0.087450814
0.12450232 -0.220706836 -0.213566909 -0.30700248 0.494546462
-0.020878832 1.482850802 1.419998408 0.725794808 0.60755286
-0.216561606 0.047725666 0.278392349 0.244719527 0.804370898
0.522626002 -0.995416757 -0.99234206 -1.536009319 -1.006478662
-0.235094146 0.132850294 -0.062574399 0.156066756 1.463230812
0.225934158 -0.27313243 -0.421417543 -0.244566707 -1.145816031
0.25699365 0.252958452 -0.09415116 -0.067217457 0.832023162
0.221531812 0.130839153 -0.41670124 0.210990131 0.057126537
0.362352209 0.515005909 0.4794183 -0.191017875 0.853004888
0.494251229 0.872546633 1.739585483 2.052534306 1.40570209
-0.070692875 -0.089463903 -1.156773932 -1.42534315 -0.22358869
-0.204962804 0.32344169 0.442536097 0.660571259 0.167738368
0.0222452 0.134270917 0.241679549 0.170845199 -0.475991379
-1.08921358 0.12001279 -0.5022323 -0.421595087 -0.252915689
-0.765793986 -0.563025348 -1.029123468 -0.657507677 1.286011573
-0.073879429 -0.450846451 -0.328260922 -0.399081577 -0.473340714
0.909606399 0.425552381 0.06105206 0.197766157 0.66759636
-0.143248602 -0.325501804 0.479486858 0.798142177 0.828276408
-0.71262189 -0.597009555 0.371711417 0.254026871 0.49369272
0.260712622 -0.247002315 -0.479875265 -0.201173678 0
0 -0.126632517 -0.380950769 -0.635892551 1.223672645
0.879381185 -0.280541086 -0.414873016 -0.264853278 -0.487673684
-0.837529324 0.954649188 0.423774185 0.804610519 1.909943734
0.24490047 -2.322955172 -1.664044669 -1.19458641 -1.882788269
1.161138981 1.128818359 1.330163048 1.715467731 3.048364379
0.623536755 1.300686937 2.540009315 1.620406944 0.577732699
0.226895844 0.5379719 0.863364609 0.905308299 0.104684647
0.088325502 -0.508310286 -0.314583014 -0.200853313 -0.419397731
0.262063429 0.609533453 0.506058879 0.718431918 -0.368421469
0.115709631 -0.944688689 -0.215083749 -0.438375344 -1.889610449
-0.554502146 -0.509230612 0.277304833 -0.099916618 -0.511785629
0.670891485 -1.000631536 0.505995634 0.815026969 -0.405899624
0.474732587 -0.195723066 0.483442375 0.058608751 -0.081378005
-0.662813525 1.082680795 1.825521608 1.046142858 1.025926925
0.539680753 0.254463237 0.107226165 -0.267521351 1.227991939
-0.377633219 0.569886649 -0.285564825 -0.256243618 1.081947485
0.173157401 -0.416841681 -0.348531866 -0.394914146 -0.315457675
0.456249905 0.193703023 0.383095931 0.417401511 -0.263643707
0.558757516 0.673559069 1.134978221 1.027691986 0.657810555
-0.770010665 0.708092466 0.394521781 0.281314455 1.716110758
0.094754879 0.714110815 0.597840055 0.623876275 0.616809974
0.707412195 0.729292781 0.858650637 1.040316245 1.247629169
0.073920523 0.603145403 0.683927131 0.707207297 1.730884803
-0.74005739 -0.413398655 -0.57373282 -0.387601593 -0.849155952
-0.766772768 -0.253888833 -1.227263175 -1.10001802 -1.05901141
-0.268620929 1.278754094 0.448158904 0.662663648 1.534428295
0.672234464 0.225701622 1.317868999 0.983039077 0.968831327
-0.182888964 0.934598875 1.932826689 1.080376154 0.246913706
0.70370871 0.285764827 -0.273030081 0.065087509 1.249863103
-0.601249684 0.130982272 -0.402720571 -0.793203264 -0.073090514
0.282437918 -0.371114646 -0.836292425 -0.753549905 -1.300153234
-1.184584272 -0.374469969 -1.108937368 -0.81711608 -1.668157692
0.073783196 -0.533598361 -0.433993994 -0.291922977 -0.276555802
-0.100030345 -1.30030596 -1.478856695 -1.279143442 -1.368842666
0.056586832 0.687407454 1.35899784 1.047852343 0.889346479
0.16547615 0.715987642 0.963144273 0.680794088 2.102705756
-0.341081788 -0.553837273 -0.718904389 -1.340024051 0.07428501
-0.657560998 -0.509163232 0.376035642 0.138797395 -0.19821612
0.231215885 -0.166146026 -0.94786491 -0.76447975 0.56881568
-0.603106701 -0.188633142 -1.145764757 -0.46871651 0.320079062
0.594033302 -0.323989011 0.085398404 -0.080700605 0.441501821
-0.319743817 -0.485720833 -1.061117274 -0.739417202 -0.490678119
0.981586807 1.577653194 1.660745044 1.8467091 2.381643555
0.103197493 2.278917747 1.628810922 1.916807956 3.004365526
-0.292669939 0.630856907 0.541322711 0.212276234 0.256022484
0 0.325629904 1.230762097 0.320998568 -1.098526882
1.253988636 0.365792089 0.906338136 0.677980884 0.679239056
0.240510289 -0.058137004 0.125702865 0.031343274 -0.655740055
-0.380060667 -0.377292864 -0.192809058 -0.737643292 -1.157994743
0.79332442 0.305435833 0.400838286 0.711852971 0.781346464
-0.074132572 -0.699675299 -1.490821268 -1.168590359 -0.520218719
-0.757358703 -0.673147283 -1.836373035 -0.913928379 -1.024672375
-0.328674697 0.431290903 0.414537233 0.606819443 0.882323597
0.046437927 -0.598357616 -0.819955231 -0.514136202 0.544573383
0.825753788 0.46972917 1.615021595 0.656736066 -0.047236657
-0.55813797 0.424071976 -1.780992303 -0.647417653 0.729672532
-0.789447738 -0.259424456 0.951501904 0.786732855 0.9337136
-0.916298144 -0.425997854 -1.342134268 -0.976927294 0.417343523
0.364563547 -0.945188377 -1.206094641 -1.113650551 -0.370885914
0.055146077 -0.218987171 0.066030748 0.027206478 -1.851687736
0.027972949 0.547139979 2.026620286 1.671233589 -1.429616914
0.001645224 -0.577809453 -0.876658734 -0.670495174 -0.168127817
0.101951056 0.635479521 1.686666731 1.187090504 1.028348175
0.884407648 -0.310549775 -0.51943272 -0.424370998 0.876471322
0.090372119 0.435387613 0.827237006 0.832344564 -0.449120244
-0.171858434 -0.397254281 -0.478831415 -0.740023556 -0.713269786
-1.001986942 0.251646648 1.328633658 0.831039234 -0.790517951
-1.49990783 -1.225479539 -1.202481096 -1.072562402 -1.282844653
-0.410406459 -0.327989396 0.457205558 0.23807175 -3.067269889
0.369441525 -0.94892701 -0.338793454 -0.328246778 -0.301887022
-0.719195121 -0.218838314 -0.285548951 -0.421163221 -0.530505223
-0.207402486 -0.209208211 -0.218093933 -0.114088472 0.832392245
-0.608666246 -0.420909569 -0.736886743 -0.488588953 0.175680808
-0.071352126 -1.625086802 -1.440818269 -1.802386201 -5.066001557
0.823391199 1.198427256 1.67284467 1.427533342 0.105457431
0.2970545 -0.540321105 -0.284106257 -0.192028475 0.996337555
-1.010041354 -0.745471536 -1.480711132 -1.470503633 -4.073503422
1.484504283 -1.047021276 -1.594524208 -1.475284993 -2.615427813
-1.513367497 0.450597603 0.339994311 0.318933984 3.373417365
0.151862894 -0.191894201 -0.239663452 -0.25792466 -0.921166091
1.663783614 0.940831609 0.999343406 0.959417373 2.074148431
-0.237069796 0.426756276 0.408728829 0.431741536 1.53442164
-0.432175955 0.355608485 0.393044208 0.180656987 1.562938822
-1.053049878 -0.441463221 -1.395657129 -1.187741097 -0.674276414
1.641387789 0.210396833 0.034941499 -0.595669459 -1.177869919
0.715054888 1.598077335 1.097502828 1.481632166 2.727087581
-0.352731124 0.00616156 -0.022022178 0.07205106 -1.030140451
0.992761057 1.019485204 1.273518701 0.504780154 0.978884684
0.425515079 1.423476655 0.624328759 1.117504694 3.029769739
0.016392905 -1.637692337 -1.924280477 -1.683045105 -1.70558436
0.218588269 0.251748267 0.419223302 -0.048936019 -0.3294061
-0.345703629 -0.17032383 -0.611920872 -0.306016196 -1.123033753
0.168905109 -0.315216317 -0.166024218 -0.737673619 0.86890401
0.841084902 0.086786223 0.195393866 0.096023403 -0.663775733
0.304987096 0.373418345 1.142935164 0.91885825 -1.314960291
-0.077780662 -0.027445358 -0.003020677 0.227039194 0.620959304
-0.385744986 -0.868566314 0.119415015 -0.35347897 -0.958929209
0.178845842 -1.212892893 -0.669184553 -0.782156079 -1.654232287
0.936947287 0.872412768 0.906584318 0.792337478 2.044096328
0.439169416 0.316501701 0.291874481 0.554824255 -0.181747421
0.525745083 0.276781 1.202224 0.94646466 0.492547982
0.507139175 -0.081619479 -0.110601885 -0.311575119 1.717770734
0.346678412 0.839260754 1.039691013 1.233709202 0.101626025
0 -0.232679647 -0.189020377 -0.507526805 -0.662422804
0.208377807 -0.226786382 -0.345471583 -0.169749628 0.840020213
-0.854418412 -0.603292148 0.178044801 -0.029462477 -0.482785844
0.001590495 0.08551389 0.176093264 0.027795021 -0.613185365
-0.638225353 -0.480078143 0.11880222 -0.230004553 0.307062677
1.208375382 1.131018741 0.742615931 0.844336291 0.86492526
0.03241427 0.767776826 0.61219107 0.388515585 1.807278106
-0.236628434 0.068775075 -0.203862818 0.317372505 1.260676689
0.127484883 0.588607132 0.784620461 0.71292294 -0.566573754
-0.502168786 -0.484906861 -1.105772096 -0.816649513 1.300791442
-0.121756653 1.02028297 1.247116912 1.068861029 0.048756705
0.280692453 0.088710487 -0.017597184 -0.121584087 0.75270478
0.084133666 0.648833793 1.372991647 1.272273083 0.578872818
0.553829555 -0.059091107 -0.007732835 0.254059318 0.431966114
0.418082863 0.500245945 0.373805123 0.421765999 0.858374369
-0.14152726 -1.07605409 -0.51041188 -0.718261209 -2.184174192
-0.285234961 1.175762881 1.559589114 1.140203512 -0.975379593
-0.585620768 -0.407319216 -0.155554566 -0.293645347 -1.630470902
-0.023813871 -0.011779172 -0.769173794 -0.705711685 0.074691899
0.251347058 -0.466236253 0.1272741 0.406392532 -0.274143474
0.421193 0.007615221 0.457068723 0.428338491 1.36326315
0.042573657 -0.269561107 0.404778743 0.142313711 0.147601503
0 0 0 0 0
-0.959931338 -0.028895202 0.431482891 0.200985178 0.196463717
0.129637233 0.209816279 0.484647626 0.181000638 0.903657389
-0.298496992 0.223662415 -0.387468144 -0.261275487 -0.097299935
-0.489869962 -0.876101239 -1.338297434 -1.628528548 0
0 0 0.768577519 0.838263293 0
1.629695715 2.383051653 1.723826993 1.990470257 2.76028565
0.366603354 1.778966651 2.067476451 2.201724305 1.899459148
0.001570512 -0.64077555 -0.089899903 -0.032318825 -0.302431311
0.935554103 1.606764885 0.802932958 1.105539924 1.365287897
0.364963909 -0.432704988 -0.573399059 -0.424611814 -0.576237621
-0.035661127 -0.68704303 -0.818877241 -0.320370495 -1.443564067
0.347541054 0.501207372 0.92709783 0.820224121 -0.423032358
-0.629400893 0.133891896 -0.323964589 -0.495946783 0.540224449
0.120450577 0.057087199 -0.760980515 -0.50541796 -0.516675644
0 0.320743831 0.939926757 0.480785305 1.077293791
-0.362567309 -1.147077438 -1.447447525 -1.467620745 -1.218669875
-0.390488215 -0.434170138 -0.899767521 -0.442354736 -1.640355335
0.553261471 0.491897391 0.775219561 1.000790645 2.555747246
-1.849628427 -0.338163151 -1.693358081 -1.022786615 1.714195322
0.184531852 1.075113385 1.540346802 1.094770987 0.595376158
0.240251748 -0.525369368 -0.32947904 -0.136643077 1.022155407
-0.172227224 1.396401469 1.628382233 0.798691896 0.135501376
0.72089845 0.310538423 2.101997784 1.651515579 0.022565723
0.77340027 0.307140121 0.833951075 0.702994697 1.099528636
0.115223531 -0.372477737 -0.211053278 -0.834666682 0.311943212
-0.399177228 0.171176088 0.737689278 0.715236076 -0.200423183
0.185753251 0.845023669 0.564006349 0.678587213 1.020190707
-0.910200934 -0.983623423 -1.453432398 -1.541616195 0.022062879
-0.537306953 -0.847394856 -0.593202475 -0.530056056 -2.18563562
0.078290271 -0.326350635 -0.008544062 -0.239436484 1.299301433
-0.812767392 -0.993887069 -0.113499025 -0.205252641 -1.909955824
0.862556579 -0.346741923 -0.126917617 -0.832428829 -0.682907275
-0.148650706 1.324298316 1.359054546 1.236266763 1.406237734
0.254469151 -0.447109345 -1.070182119 -1.243275604 -1.041440248
-0.326501861 0.396912939 0.911703596 0.897398173 -1.536551272
0.998278848 -0.827555542 -0.150984862 -0.193332466 -2.12550335
0.349829942 0.843795401 0.224933881 -0.342810838 2.056147204
0.730140475 0.146831136 0.313856364 0.670407988 0.737330529
-0.166109127 0.60395032 0.41526004 0.84746841 2.134989111
0 0.530649775 0.188277949 -0.187239714 1.693445103
-0.327592336 -0.219406712 -0.269946305 -0.151896336 0.198653636
0.748537874 0.107512678 0.858805237 0.802617875 -1.220203714
-0.378227589 0.009394523 0.294995829 0.342088136 1.352420569
0.127268935 0.031797825 -0.217613279 0.226081965 0.964285359
0.363066722 -0.005086973 0.654703578 0.031212334 -0.109110758
-1.045535744 -0.780779792 -1.487079793 -1.041391892 -1.053565496
0.822742695 0.997041098 1.282418176 1.208742901 1.663058023
-0.16276676 -0.550022848 -0.989518574 -0.526549187 0.562650262
-0.148270656 0.717199504 -0.844900552 -0.165398428 1.478017695
-0.699284468 0.642786049 0.552724501 0.415975501 -0.383468727
-0.186364153 -1.594657087 -1.294963788 -1.407747995 -1.939715988
0.202791386 -0.755603065 -0.872375264 -0.173064997 -1.248236945
-0.489278429 0.845487971 1.046818821 0.783145194 0.286060268
0.732242553 0.231224646 0.927725702 0.88669932 -0.043956045
0.198775453 0.937758679 1.244351635 1.13334695 1.201806227
1.034247543 0.894772923 1.033953585 0.955258162 1.16606806
0.426072554 0.21997384 0.598403551 0.339739687 0.513919761
0.177123515 1.028690176 0.986892539 0.961002354 1.441924898
0.146981172 0.031376576 -0.123947578 0.431286077 1.421428615
-0.164602789 -0.008366124 0.365260033 -0.031167013 0.57947182
-0.603302693 -0.470387745 -0.525446812 -0.483612163 -2.14837755
0.598705238 0.244332698 0.312168749 0.860798902 1.173771598
-0.258563621 -0.987958147 -0.615071493 -0.86433284 0.249739984
0.098286898 1.108045108 0.689373417 0.712129569 1.239429211
-0.102896468 -0.646127905 -0.886008217 -0.945646026 0.552770371
-0.645899488 -0.521504302 0.080386082 0.205401139 0.509114225
0.744190914 -0.517075415 -0.294032206 -0.117205506 0.202922148
-0.202832034 1.637013889 2.343403068 2.325473572 2.284668511
-0.417714127 -1.498407964 -0.565184961 -0.697125222 -0.795707401
0.229881612 1.137254514 1.005178915 0.762173335 1.427745847
0.623720212 0.728122851 1.034782721 0.25883017 -0.493438285
0.430183778 0.303032688 0.318186579 0.355152384 0.729426595
-0.192322428 0.180020262 -0.281035195 -0.291880175 1.152243976
-1.039732312 -0.939187802 -2.269409581 -1.871603159 -1.054079641
0.084873274 0.80209943 0.769316917 0.220217725 1.557663893
-0.776569131 -0.626511776 -1.399358781 -1.312995057 0.154440185
0.120402859 -0.031685814 -0.268579208 -0.685669626 -1.692482769
0.0776024 0.522719802 0.117190354 0.167765401 -0.314403875
0 0 0 0 0
-0.294432033 1.202921696 1.571662581 1.571910023 1.620338037
1.721613841 0.506354762 -0.25444097 -0.114327881 1.537309292
0.174206754 1.385892588 1.949203721 1.628750054 1.870272707
0.116731976 -0.815994766 0.930521082 0.716084347 1.98283157
-0.013726103 1.135541972 0.78374607 1.137921508 0.238248074
-0.242041204 -0.547988301 -0.039633721 -0.373172254 1.200887794
-0.488151629 0.109599229 0.303369437 0.57386751 -0.544070983
0.281533661 0.248818334 0.761002484 0.620036358 0.923167023
0.329620623 0.162759603 0.143754057 0.049877755 -1.96512874
0.067930378 0.193099145 -0.507150123 -0.032739033 -0.073529415
-0.414405364 0.778206255 0.177511755 0.17748838 0.257116762
0.612589756 1.401295325 0.881555714 1.207421249 1.853587505
-0.408995404 -1.169995111 -1.624980744 -1.160693775 0.967576085
0.335865359 0.901518874 1.773090027 1.363758814 1.819998995
1.024265876 1.473606568 1.6188674 1.403342905 0.262306699
-0.083005717 -0.440267562 0.080868974 -0.234759866 -1.19467338
0.03622915 1.014517761 0.545246388 0.899762905 1.438873745
-0.172961421 -0.472313976 -0.092435136 -0.368291337 0.607904608
-1.288072678 0.162001449 -0.859100021 -0.104289971 0.017314518
-1.130477625 -1.58997208 -1.817384445 -1.664763507 -2.25869709
0.252152322 -1.640217362 -1.412021946 -2.081493968 -6.05914189
-0.187119726 0.285660631 0.041107837 0.460254428 -0.528203454
-1.698448571 -2.981712336 -3.937873882 -3.701734312 -0.227229789
-0.672163913 0.196136795 0.419563947 -0.052783286 -5.61441528
0.412838093 -1.295943659 -0.706775348 -0.088140215 -0.886209224
-0.392234895 -1.721400534 -1.40254048 -1.841879183 -4.256841038
-0.43594852 2.72930813 2.635316069 2.701185429 6.990723765
0.158241092 -2.456413188 -2.310388006 -1.945134946 -3.750564928
1.13058938 1.801893344 2.253222705 1.768077636 0.18376728
0.57030205 1.125090505 0.9611463 1.441421152 3.409193203
0 0.207380974 -0.297468475 -0.311664566 2.588448493
-1.600034135 -0.995058168 -1.298250354 -1.418838644 -2.057525999
0.810303533 0.498206583 0.896961873 0.391469204 0.058817765
1.222333084 0.277274757 0.062756317 0.150703799 0.683663177
0.195032561 1.202439327 0.509477263 1.120679959 3.086013936
-1.796007563 -0.51361456 -1.075157157 -0.794801137 0.41439125
-0.113872712 -2.525488656 -3.125295806 -3.428854348 -4.086115569
-0.611113013 0.367169148 0.440797091 0.254395194 -1.300767257
0.141602518 -3.402464657 -4.024219813 -4.037349437 -7.387910603
-0.448565226 1.862227403 1.55423139 1.838323061 2.613976825
-1.277792931 -0.644447798 -1.75021987 -1.436241815 -3.127896585
-1.033304724 -2.129946417 -2.101411367 -2.427275112 -4.41102775
0.517580514 0.305243296 0.696526418 0.388656683 0.268877599
2.101275929 2.194745651 2.208316562 2.378408314 6.076939962
-0.368465544 -0.370525376 -0.719809967 -0.494361914 -1.74176026
-0.915051656 -0.159176376 0.484598 0.039928735 -0.580210073
-0.001612734 0.780884769 1.148273044 1.025087969 -1.454492156
0.96938552 0.223936992 0.719836465 0.631884754 0.327475459
-0.528466279 -0.475793497 0.016241058 0.068896646 0.716693262
-0.088349871 -0.365506361 -0.537352536 -0.172828236 2.942643025
0.485760817 -0.265907457 0.007657615 -0.054412381 -0.252472257
-0.912544087 -0.198488914 -0.654744874 -0.275501951 2.783727734
0.547241024 0.060906658 -0.58325957 -0.48354437 -1.631761911
2.133577302 1.773019419 2.34805577 2.290633233 1.282864686
-0.2099825 2.731231713 3.763681193 3.69733781 1.631357549
0.783413603 0.578441489 0.634543918 0.413794886 1.704643703
0 0.125430666 0.260413791 0.040611366 0.535449965
-0.72753251 -1.69643706 -2.459875406 -1.902660934 -2.402037024
0.249117021 1.247587622 1.508070616 1.187596203 2.085079548
-0.677285268 0.755775731 0.31274018 0.295298694 1.359760827
0.146871893 -0.397253675 -0.233878699 -0.084574726 -1.956777525
0.407897064 -0.581480779 -1.50240366 -1.283663784 0.079808464
-1.09991943 -0.507649489 -0.104098922 0.063658956 1.798645188
-1.304354149 -1.077586242 -1.935161318 -1.776841886 -0.964479477
-0.491429238 -1.45218876 -2.385172698 -1.955234 -1.454353755
-0.138422892 -0.937641365 -1.012630481 -1.560096647 -2.911739857
0.191798064 0.007134304 -0.580020408 -0.535688016 -1.940188116
1.838500598 2.441231379 3.183467309 2.916402709 0.609053652
-0.851360695 0.497858739 0.76014212 1.023341033 1.9490561
-0.710208575 -0.450829261 -1.409340616 -0.645230331 -1.489477268
1.648845927 1.498570661 1.826665664 1.503301855 -0.522412639
0.63009391 0.122855313 -0.210650279 0.379424692 3.479506954
-0.037835793 0.428854933 0.216897626 0.105898049 0.202142782
-0.410807972 1.827880031 2.28472047 2.103854176 2.964506356
1.207843936 0.827529795 1.062888225 0.791577575 -0.491304909
-0.147933074 -0.702411803 -0.441176174 -0.409630626 0.236127619
-0.450624492 -0.785478743 -1.660957085 -1.378686944 0.157109223
0.598557565 1.457921493 2.022326385 2.095840929 1.885564659
0.134436987 -1.054252854 -0.865886334 -0.995829837 -1.591648508
-0.07110403 2.041807823 2.262405372 1.944001668 0.37105794
-0.2810035 -1.08667831 -1.96552571 -1.960160166 0.038978757
-0.336834159 -0.327877996 0.273951789 0.060071319 -0.370913066
-0.435874783 0.812145652 1.264755307 1.513188098 -0.647505451
0.461825422 -1.529495152 -2.132933349 -1.834982508 -2.592368501
-0.399441157 0.197601192 -0.111559338 0.112722302 -0.58758147
0.115978632 0.640983262 0.956580584 1.056720713 -1.267910646
1.360352094 0.625361817 1.815770376 1.676946708 1.531736268
0.763270799 0.223298049 1.13513761 0.94631954 0.343955827
0.158123531 -0.30428743 0.41939423 0.212558581 -1.035437126
0.370801031 -0.66317404 -0.606819638 -0.501636176 0.244598573
-0.367718179 1.125140412 0.395205327 0.17102984 3.146236865
0.100140976 -0.659748535 -0.422967179 -0.366090446 -0.851912037
-0.449879415 -0.441331938 -0.877587419 -1.031318607 0.614898298
0.237152735 0.027477119 0.656693454 0.582437652 -1.053582949
-0.074870235 -0.126727878 -0.414770387 -0.403466618 -0.160000034
0.515236789 0.581479596 1.090549116 1.073377413 -0.140210338
0.191860569 -0.067632419 -0.412909682 -0.047843294 -1.759220377
-0.000766709 1.389970007 0.941205712 1.025650017 1.538491884
-0.034508012 -0.589128158 -0.377393085 -0.584688951 -0.160836384
0.549941535 0.788827394 0.307770374 0.37440166 0.881415963
0 0.696481173 1.046650941 0.864655337 1.563304817
0.170714833 -0.717501971 -0.892058561 -1.042925172 0.137349183
-0.994073638 -1.516171039 -1.349018396 -1.249224478 -2.823810612
-0.481059256 -1.569571678 -1.129522951 -1.540018052 -2.140536319
0.377949805 -0.112936839 -0.123191198 -0.229530232 -1.014816621
0.047720574 -0.612017729 0.245143842 -0.111302681 -4.122104721
1.038801372 1.454006938 1.262949561 1.300008792 0.432901109
0.377017602 -0.104420413 0.455534695 0.140729543 0.215749814
-0.135896921 0.614726165 0.593371605 0.297705498 1.220964081
0.272367067 -0.672140493 -0.272279403 -0.377724977 -1.371940061
0.099202977 0.13714201 0.088226318 0.323217048 1.00935035
-0.217466339 -0.460690544 -0.75234954 -0.459751163 1.083848672
0.519768599 0.710592421 1.356526498 1.477166475 -0.934387771
-0.541010169 0.9253063 0.266974907 0.438233942 -2.549835636
-0.246884633 -0.978468817 -0.68709878 -0.640525996 -0.548668116
0.877653628 -0.578215287 -0.181791896 -0.404900759 -4.041861345
0.748864622 1.070488171 0.491855277 0.908127481 3.312979046
0.018706064 0.599495813 0.753180035 0.71583841 2.646988184
0.191348994 -0.086482319 -0.173419302 -0.032570479 0.774197415
-0.246729097 -0.481215334 0.088522179 -0.164364993 -0.774197415
-0.339686211 0.850654161 0.524262377 0.474180169 -0.9544541
0.209347161 -0.118239607 -0.164273826 -0.489669042 -2.67271569
1.200313927 0.221217749 0.493056985 0.295228656 0.424439373
0.221939546 0.249661843 0.48428134 0.613789577 1.811403626
-0.269350466 -0.437184436 -0.630911993 -0.926615301 -1.344372865
0.079992894 0.26328664 0.102298862 0.176432091 1.453770097
0.204136043 0.164047524 0.041333495 -0.031686749 0.827530855
-0.256716758 0.059353159 0.103975305 0.139286659 -0.827530855
0.949586534 0.786091588 0.571364085 0.811884953 0.762447872
0.20451179 0.527651985 -0.116215734 -0.48813359 1.976858532
0.250853068 0.518786845 0.378596696 0.333584639 1.373502839
-0.365885301 -0.563614976 -0.969794703 -0.914296873 -0.652702601
0.13992625 0.55830281 0.888011911 0.880764856 1.029745361
0.073181801 0.55823421 0.574678302 0.632527463 1.843656571
0.119902338 0.242883792 0.464642431 0.345107335 0.797305665
0.613342443 -0.280736119 0.223090884 0.254885753 -1.663111939
0.026139994 0.259913451 0.038792037 -0.169605829 1.070850431
0.350775834 0.786342963 0.607222629 0.656780122 0.592261509
0.495075525 0.075673859 0.959128596 0.864208493 2.988889624
-0.848755466 0.103690704 0.079471849 -0.272868531 0.039517882
0.042827019 -0.254752538 -0.127838715 -0.686619946 -1.653259446
0.000725724 0.296934411 0.54062721 0.117254786 1.078716013
-0.737870961 0.321724521 0.437599802 0.484560366 1.850446501
-0.034367402 0.002387498 -1.132654961 -1.175261902 -0.82256633
-0.222577005 -0.362785188 -0.222629551 -0.015783515 1.056347851
1.128258958 1.011348087 1.49877993 1.305412981 1.946299032
0.221528929 0.97110773 1.182738229 1.342911643 -0.076365029
0.208050469 -0.383892797 -0.533865839 -0.345537326 -0.152905229
-0.534723873 -0.335334263 0.42365715 0.485513244 1.046532242
0.186283908 0.310486413 0.504587411 0.498728456 0.132412769
0.254581886 -0.695967978 0.201368346 0.424779702 -0.416746199
0.633633548 -0.601289215 -0.111875551 -0.273007981 0.775270972
0.240161561 0.346138284 0.647167091 0.609894023 0.488539115
0.228156289 0.494082462 0.177836052 -0.11595141 0.932842585
0.102821899 -0.731726637 -0.31014439 -1.039481796 -3.592068606
-0.049969662 0.349076732 0.539916281 0.194574457 0.862487378
0.164805214 0.074643885 0.200527721 0.160214416 1.270520551
0.233543486 0.088752833 1.076313654 0.707099886 0.732191387
0 -0.269811716 0.112995508 -0.38146051 -0.769884565
-0.36622248 0.573317249 0.112391501 0.440006902 1.143297994
-1.36912141 -0.919267463 -1.556415685 -1.276626131 -1.35086482
0.348188258 0.140279208 -0.061601135 0.155187777 -1.350215435
0.915949265 1.070615867 1.315117695 1.420015736 2.998810285
0.082139635 0.313390294 -0.081757357 -0.22122964 1.786255025
-0.280266436 0.239074306 -0.482099633 -0.788456792 0.072979387
0.884592504 0.380097817 0.77940441 0.713234788 0.527513729
0.399450933 0.198095049 1.096650819 1.065802057 0.885041449
-0.131557561 0.02392174 0.026293124 -0.09146 -0.360295832
-0.39784606 0.375661655 0.531334822 0.383235612 0.090195731
0.181035358 0.458344956 0.370460315 0.238639103 0.16214759
0.226718909 -0.526202299 -0.111988247 0.039322866 -0.414900929
-0.104793609 0.577844502 0.292331789 0.174395892 0.648650923
0.116823684 0.619605466 0.543611075 0.756732789 -0.720983657
0.865190165 0.35279996 0.103872867 0.231364859 1.472463307
0.112179162 -0.033219085 -0.069429838 -0.041349767 0.284799053
-0.323557872 -0.532188928 -0.054163234 -0.386065934 2.648580673
0.2155877 0.184280942 0.135526903 -0.02643681 -0.60769351
-0.141800184 0.048438595 0.606053711 0.636964165 1.383626362
-0.368073101 -0.426407608 -0.337976112 -0.214398071 -1.227009259
-0.533040505 0.007006319 -1.155284174 -1.101516056 -0.208877361
0 0 0 0 0
0.434282032 -0.163333625 -0.156050253 -0.156081236 -0.034855351
0.699082228 0.804595568 1.543426597 1.496476615 -0.436720058
-0.147988679 0.171346552 0.180361809 0.015538359 0.992953024
-0.452335077 -0.461109945 0.097876457 0.475021829 0.535916228
0 0 0 0 0
0 2.232220857 1.958420731 2.05120394 2.182897044
-0.119933698 -0.906433741 -0.46687926 -0.74010021 -2.701480747
0.122753936 -0.908754082 -1.061149589 -1.458046679 -3.869398881
-0.610316422 -1.94953114 -1.965294314 -1.771298817 -0.777651084
0.221785356 -0.053142212 0.339705709 0.142602371 1.441986053
-0.051682332 0.341635742 0.047106362 0.205808204 -1.587334916
0.193847869 -0.862956344 -1.148837701 -0.986683072 -2.746463291
0.63198821 1.460525483 1.389721631 1.50896942 1.520800824
0.484140302 1.086613315 0.590573389 0.463015527 0.550662184
0 0.71452127 0.407752572 0.251578339 3.082158004
0.081743017 -1.043549901 -0.248850174 -0.731604538 -0.231008543
-0.089431696 0.340966987 -0.091461911 -0.399822311 -1.091147576
-0.297516137 0.144373917 -0.167820786 -0.108511644 0.305288914
0.289127813 0.533848363 0.813289284 1.024692512 1.600887978
-0.529185205 -0.202422636 -0.792512678 -0.525072462 1.349595456
0.353567964 0.672346409 0.460477169 0.501402878 0.642084635
0.84655262 0.319822341 0.511185931 0.60073674 2.37597708
-1.133380149 -0.449236074 -0.335224627 -0.421153116 -0.236766557
-0.120868016 -1.234660497 -0.995904668 -1.040716566 -0.06775068
-0.109750961 0.110805332 0.770876128 0.907090849 1.212544327
0.575553276 0.211850541 1.084417393 0.623158364 -0.251403803
0.657121504 -0.831328706 0.304592909 -0.370903948 0.868844229
0.533948526 1.9373104 1.128062873 1.173728479 1.190687128
0.169296562 0.346426257 0.135304377 -0.101358855 0.197076759
-0.096705794 -0.309436272 -0.544457705 -0.307281725 0.049208563
0.069775719 0.885680442 0.218767793 0.118537686 0.507075594
0.139405548 0.431110196 1.083828947 0.966718141 0.569431295
-0.117998999 -0.961238649 -0.392457668 -0.496133507 -0.896282379
-0.71023764 0.068450264 0.17460344 0.157452016 0.489876878
-0.326666795 -0.50502654 -1.019039413 -1.124354155 -1.064449582
0.756876456 0.202800688 0.916676537 1.078929535 1.275986558
0.761498527 1.54099942 1.807975698 1.614042689 2.107034122
0.103704883 -0.16150701 0.09014233 0.040308447 -2.123290319
-0.087214798 -0.432311159 -0.173136338 -0.278366211 0.129975648
0 0.269268077 0.572111059 0.601178233 0.727981861
0.284026782 -0.015458303 0.038329446 -0.36391882 -1.428595725
-0.140540453 -1.108527147 -0.775977139 -0.514663957 -0.24555959
-0.085792436 0.395250916 0.287813807 0.060167428 -0.377699768
-0.356999523 0.842606092 0.716528555 0.595705498 1.096304852
-0.125493025 0.532674631 0.529644295 0.834395607 1.036110936
-3.534269213 -2.214605877 -2.435307699 -2.500452133 -3.640940044
0.554555105 -2.135530797 -1.805739604 -1.56382858 -2.31487907
-0.259787547 -1.012005007 -1.47345303 -1.402845649 -1.515702458
-1.146826219 -0.681021596 -0.501189221 -0.562860469 0.640085223
-0.945217428 -1.896868102 -1.59238849 -1.279806076 -2.975368241
1.537475267 1.294375089 0.978603784 1.020830063 1.288518401
-0.246826895 0.543525912 0.632639074 0.617602386 0.577076009
0.710131623 1.129115979 1.279389701 1.107541305 2.139118998
0.068455546 0.387453195 -0.036210971 0.160410376 -0.068294351
0.266956324 -0.352100031 0.528805794 -0.213109773 0.375043058
-2.057855743 -0.998171941 -1.26459884 -1.048008787 -0.170299769
0.666881305 -2.548009876 -2.489876263 -2.341170918 -2.101351864
0.36769906 2.318501041 2.263160859 1.901366506 1.159483441
-0.383559945 0.256386356 0.359985513 0.302355018 0.651691554
1.083549205 1.139072235 1.332941589 1.368131815 1.627706333
0.631356523 1.120414108 0.36450979 0.740912365 0.402820283
1.693657445 0.664396092 0.284047614 0.088694711 0.817420516
-0.034848306 1.363979688 2.54030489 2.137505768 1.3859321
0.109382903 0.126155994 0.17964302 0.215448669 0.929632398
0.096742433 -0.473928047 -0.790460004 -0.809832754 -0.422971185
-0.620355012 -0.157479139 0.543763574 0.305143622 -1.081800421
-0.799768129 -0.396450537 -0.451430962 -0.462241636 1.423569815
0.373271414 0.78021973 0.912360469 1.152621199 0.437708407
-0.117465433 -0.337283416 0.126278148 -0.115799439 -0.779477802
0.259365228 0.959075038 0.761991086 0.673327156 0.276760453
0.923732776 0.835551424 1.536504103 1.154529502 0.437992427
0.111221572 -0.095391017 0.416989651 0.488829932 -0.097166
0.304530381 0.243103172 0.827540987 0.502008499 0.855050785
0 0 0 0 0
0.058856727 -0.505918549 -0.527922014 -0.527937531 -0.547681781
0.261320577 0.857739023 1.504188804 1.000735753 1.998947186
-0.659451141 0.248439688 -0.219894278 -0.275699727 -0.444304127
0.618707957 0.073805421 0.29118332 0.377570417 -0.542179609
0.34819817 0.894553318 1.090886521 0.828124879 0.796309352
1.069389787 1.188753093 1.996356524 1.511262163 1.589458279
0.204765459 0.480045603 0.305992905 0.094006436 -0.015614021
0.069293952 -0.735469047 -0.81510563 -0.285816873 -1.447021159
-0.120276038 -0.286156235 -0.370985409 0.056119307 -0.237925404
0.921808983 0.75950133 1.266475929 1.764773 1.387815998
-0.230669719 -0.2635072 -0.293386281 -0.563085044 0.748950294
-0.035119237 -0.657395251 -0.487128252 -0.123150422 -0.155569415
1.00880274 0.652534652 1.277623257 1.317954811 -0.015570261
-0.078269512 -0.580492734 0.194511996 -0.450785195 0.264365289
-0.012046903 -0.276183591 0.258265967 0.148759174 -0.59190204
-0.786178136 0.364689915 0.349913622 0.426392595 0.731577704
0.264765184 -0.495042243 -0.372543603 -0.372700921 -0.43518875
0.645159201 0.558833005 0.619874111 0.490282442 1.330671035
0.431577125 0.705796716 0.055032735 0.012892381 0.015369246
0.214760007 1.203766817 0.698878581 1.233631494 1.130818896
0.256044716 0.193055678 0.370396493 0.295344277 0.500190509
-0.11666447 -1.090224016 -1.814983305 -1.314469608 -3.41414061
0.321822613 0.328370551 0.632157673 0.466788234 -0.313381642
-1.405459129 -1.103400197 -1.094540661 -0.924195861 -1.184006254
0.959531203 0.614664757 0.92728507 0.695657539 -1.326851854
-0.179461663 -0.255856724 -0.145254087 -0.282119398 0.24109953
-0.130477927 0.381928679 1.041189712 0.816510431 1.939647455
0.85894941 -0.205620492 -0.496685046 -0.703077429 -0.600128144
-0.09184345 -0.087768933 -0.357435157 -0.450078677 -0.859057144
0.658872421 0.89498979 1.458183998 1.25048681 1.820678805
0.154207095 -0.310675857 -0.123193295 -0.462099256 0.828065039
-0.064278736 -0.192066961 0.553857475 0.026351747 0.929230784
-0.120798334 0.877141367 1.193516809 0.698831343 1.453847629
-0.974992789 -0.949146624 -0.896506975 -1.579017766 -0.77785796
0.5437888 0.047395874 0.703503203 0.313191967 -1.046646464
0 0 0 0.230610792 0
0.156896902 0.381492183 0.736054324 -0.051908432 -0.511906803
0.795191079 -0.412856841 -0.604498905 -0.633021967 -1.251972534
0.025483118 0.457454119 1.702951675 1.21227859 2.288571899
0.373008232 0.878258808 1.04491748 0.769535438 1.041197586
0.184684268 0.416434406 0.340501003 -0.209715945 0.030459945
-0.536134933 -0.380643899 -0.427114954 -0.4850929 0.015226494
-0.890329435 -1.734175956 -2.647927004 -1.892563095 -2.1079325
-1.772593867 -0.828615944 -1.701497188 -1.721741972 -0.874595611
1.130618803 -0.663809015 -1.106871293 -0.859647705 -1.358201548
0.096128674 0.944699585 1.398144838 0.847537853 0.681406646
-1.073918093 -0.404611582 -0.579387819 -0.925812257 -1.559796067
1.507006687 0.572659807 -0.052046698 0.525742201 0.480077734
0.480479033 1.190565234 2.228162381 1.945040739 2.444338364
0.6505514 1.607722689 2.668219923 1.337782056 2.917001416
-0.121411522 -0.22303111 0.312415068 -0.053208315 0.483019807
0.172934214 -0.470104239 0.058411298 -0.163971283 0.030111412
-1.369443763 0.25646116 0.770170038 0.419088928 0.91406945
0.616140834 -0.81928852 -1.700811019 -1.181468278 -0.059683678
-1.297976732 -0.277188733 0.028013763 0.108861591 0.044766098
-0.32130148 0.365258817 -0.060909503 -0.160612391 -0.59853538
-0.32434666 -0.300426274 -0.819314509 -0.759276397 -0.602139408
0.896902883 -0.609864316 -0.978950298 -0.418393387 -1.093072975
-0.041831976 0.947457527 1.771171586 1.324928266 3.140518031
-0.156859649 0.745355411 1.387738228 1.114701658 0.824989947
1.063931327 0.100268396 0.289193406 0.440841912 2.076299634
0.3573896 0.883655307 1.035028745 0.589099212 0.086182137
0 0.454940344 0.393343995 0.552795007 0.985792682
0.034751022 -0.821962934 -1.276907953 -0.813716621 0.056850485
0.329860501 0.953030492 0.995923623 0.942423889 0.056818183
0.092087954 0.430923691 0.336686867 0.008414331 0.509916119
-1.428703743 -0.782011866 -0.7394676 -0.744637958 -0.808572389
0.570509458 0.271531933 -0.420675213 0.112436872 0.553939347
1.887574549 0.97223517 1.902298189 1.645025711 2.046896082
0.309657689 0.473184166 0.514725833 0.271400899 0.415455521
-0.192132927 -0.106262226 0.159106456 0.124521645 0.317351077
-0.009680886 -0.170842365 -0.754929551 -0.350717168 -0.511015545
-0.206749138 -1.006965525 -1.652241328 -1.544215662 -0.138561751
0.445915073 0.981255204 1.339596032 1.263850885 1.541032147
-1.229616617 -0.568635874 -1.381809176 -1.717461383 -0.492746685
0.485748776 0.728960316 0.745280542 0.737536096 -0.288560832
-2.000322215 -1.752707584 -1.68666012 -1.648405654 -2.663477534
0.465481028 -1.26207081 -2.334335138 -2.058400839 -1.753555518
-2.361519389 -3.353662564 -2.317887034 -2.718047142 -2.977887536
-1.612077296 -1.342841851 -1.233147475 -1.016707611 -2.475188239
1.020173465 -0.466800719 0.260670353 0.241040166 0.937270656
-1.272728314 2.835542262 1.743513927 1.881396268 2.040431203
0.721654028 -1.875250203 -1.557065095 -1.790444535 -2.58358281
0.434988994 0.95935757 0.776612291 0.464206188 1.188073227
-2.694586247 -0.90434253 -0.635049524 -0.812028571 -0.916128657
2.386409111 -0.942260495 0.332781606 -0.951431347 -3.110646878
0.614053105 1.415336649 0.703746875 1.345926547 0.636104852
1.397373286 2.19859649 1.602073765 2.648767858 4.046313026
-3.009804971 -2.372300787 -2.835260489 -3.001486381 -4.154630251
0.037843213 -4.280359282 -1.692125501 -3.382435238 -3.465459392
-0.049543104 2.551218249 1.313269372 1.734137892 1.511203499
-1.832339264 -1.807249681 -0.988739791 -1.968012764 -0.347936457
-1.400539616 -1.008922238 -0.47347961 -1.411716129 -2.242964904
0.324347243 -4.670865612 -2.897873929 -3.818992921 -5.580596828
2.426962088 3.713933159 2.329530938 2.699014463 3.848244304
-0.026975712 0.189983037 0.127067494 0.395790958 1.553969277
0.108550243 0.00099416 0.302487677 0.428985442 -1.801555439
1.164485419 2.189020325 1.2088736 2.01161326 2.513187102
-0.107292848 0.740261102 0.58335929 0.523823617 1.725558073
1.146902135 0.565842841 0.409686223 1.302484273 0.914544375
-0.853998184 0.238517422 -0.259162006 0.403891249 -0.614030112
-2.375290604 -2.149150986 -0.740196994 -2.09620726 -1.993845459
2.168503408 0.716481417 0.154565783 0.868589323 0.353811884
-0.418977816 1.347236261 1.00152893 1.226700062 1.782067845
1.115431997 1.545778229 1.528449321 1.215331994 2.029417136
0 0.238506104 -0.021610937 -0.359865968 0.262366074
1.041377295 0.578810996 0.782405554 0.208835855 1.347234094
-1.156777066 -1.197619105 -1.280653955 -1.692659393 0.53082706
0.424286603 0.756890851 0.743857545 0.751408805 1.172945778
-1.705303765 -1.767283798 -1.933994591 -2.13816544 -1.309175271
-0.127355666 -0.768670123 -0.624259068 -0.605377222 -0.440228415
1.35402094 2.432468573 1.418286271 2.009286176 2.06286017
0.00475697 0.434857819 0.568572407 0.895736167 0.831111937
0.838438888 0.758030581 0.810762462 1.018203482 1.932144416
0.020214271 -1.960682913 -0.599640709 -0.578273015 -0.072511061
-0.513358553 -2.277197106 -0.243218927 -1.817842566 -0.918173032
2.87895789 1.442585323 1.276870294 2.011751596 0.131684853
0.606795988 2.901657206 2.929342664 3.855021505 4.195017788
-0.674591931 0.248460974 0.712789096 0.179608158 0.7264631
0.459846434 0.756878444 0.812214488 0.2568605 0.652100819
-0.52702949 0.216918413 -0.088250528 -0.147978772 0.524139131
-0.034267564 -1.375136224 -0.024512674 -0.685068262 -1.566756486
0.539666008 0.533476487 0.437407828 0.859555447 0.793378788
0.389950769 1.252307212 0.845636808 0.957294707 0.828390765
-0.302799655 0.356837869 0.593417118 0.186427542 1.257018874
1.320213463 0.890136684 0.917479694 1.147816863 1.50925921
-0.026505736 -0.190282262 -0.318138591 -0.175769432 -2.354641938
-0.456222318 0.335367143 0.052441789 0.064549604 -1.642889164
0.210872669 0.405046574 -0.20717192 -0.108418394 -0.418469016
0.951488102 0.750938098 0.768086519 0.717997267 1.001399189
-0.322169163 -1.037066899 -0.896215813 -0.785178177 -0.722225362
0.806360276 0.928594851 0.248179411 0.72852829 0.167130958
-0.17137636 0.768943483 0.608441472 0.131044887 0.803885133
-0.517185003 1.118007073 1.104872877 0.932665524 3.472948052
0.474294984 -0.094875698 -0.371996573 -0.788750442 -0.213561213
-0.84166759 -0.921532324 -0.521649041 -0.251594055 1.472272764
-0.659491125 -0.965887023 -0.567667895 -1.053116544 -1.552475949
0.175987213 1.248537828 0.573313337 1.054327064 0.267094176
-0.075292411 -0.613558548 -0.226066627 -0.311222499 -1.113134272
-2.59493432 -1.240773287 -0.679769334 -0.673153797 -0.053959262
0.379120895 -1.972021064 -1.866588375 -2.118482228 -4.202588537
0.876433275 1.853673423 1.278194632 1.436581532 3.403288745
-0.244443322 -0.560831035 -0.259272354 -0.616708593 -0.901768647
-0.09768075 1.576446705 1.861233614 2.045807133 2.694631929
1.369345391 1.409069067 0.763830855 1.151522867 1.735027962
0.370580284 1.091745353 0.881194898 0.833524301 1.550418654
-0.648439772 -0.403631706 -0.26827177 -0.425689049 -1.327453121
1.192067096 1.432393078 0.826630165 1.066222066 0.392259917
-2.677884669 -1.827156916 -1.970245958 -2.251223684 -2.003493928
0.080183166 -0.836296013 -0.072373952 0.142905228 -0.253282812
-0.496710652 -1.127243377 -0.61256718 -0.704541348 0.319829697
1.19772213 0.542130185 0.807321189 0.991305387 2.936760605
-2.980971021 -0.612150565 0.424925226 0.317865177 1.27095876
-0.057619503 0.148836946 0.417642418 -0.748380644 0.394678722
-1.439001498 -1.856092125 -0.160237524 -1.996286295 -2.092905563
-1.00385235 -1.194215484 -1.048510554 -0.771522984 -4.838152833
2.867778874 1.038492993 0.079278325 0.515545249 -1.191876566
-0.709441489 0.747449128 0.674576255 1.942678817 1.708041798
-1.330053526 -2.107222729 -1.928875611 -1.365219751 -3.123748995
0.521670387 -1.064206517 -0.685784459 -0.6456079 -1.762719264
-1.76145024 -2.445257673 -1.17996162 -1.516044687 -3.12118964
0.447621154 2.326777102 2.422357706 2.214374819 4.098050243
-1.605512577 -2.995110026 -1.18244297 -2.008453991 -2.020845773
0 1.668049315 0.741142419 0.806413192 0.100581947
1.67494738 1.406762901 0.297376567 1.601040765 2.046979788
-2.351297962 -0.664516972 -0.283038813 -0.878454162 1.660541888
1.481978841 -0.547256987 -0.336096992 -0.30366298 -3.263299408
2.815959643 2.728410229 1.819970553 1.609389681 2.582882981
0.047639465 0.256520479 0.633289636 0.758449356 0.167061155
0.774015508 0.990900424 0.71252647 0.651147711 -0.125269694
-0.590475584 -0.17745871 -0.559812191 -0.863971704 -0.965650216
-0.656173463 -1.54051699 0.287198656 -0.822613233 -0.989267536
1.507593517 1.271420711 1.068677531 1.340685851 2.177511055
1.492500176 -0.239366265 -0.297749555 0.01422542 1.338966791
-0.177954894 1.262808381 0.891882682 1.010356748 -1.798609637
0.748194259 0.983377563 0.898382277 0.969055067 1.138268814
-2.559591366 -0.790068372 -0.431144241 -0.588745633 0.124146509
0.603191854 0.673430913 0.721340752 0.215773898 0.796379329
0.122352956 -3.4165275 -2.362082671 -3.204316078 -2.366401158
-1.384156643 -0.376410534 -0.895660074 -0.890146965 -1.937140814
-1.513490461 -2.100635761 -1.968251989 -2.036981008 -2.750209518
0.626018977 0.1623134 0.50377717 0.080940018 0.175953125
-0.136177024 -0.640037654 -0.280301882 -0.326303277 -0.425751212
0.488823954 -0.132970235 0.111063406 -0.039835171 -0.398025144
1.653244564 1.51650983 1.868489823 1.829727804 2.652830104
0.80445667 0.324410765 0.229368755 0.434598217 0.559421957
0 0 0 0 0
0.080825358 0.33083316 0.680055358 0.680006465 0.670043137
-1.431751777 0.549716108 0.89678776 0.68370853 2.539240026
0.143492441 -0.096716487 1.289951837 0.92929844 1.60772958
-0.688197528 -0.424519967 -0.577334788 -0.811779442 -0.259332705
0 0 0 0 0
-1.453630626 -1.181610947 -0.754297276 -0.419507438 0.422775945
0 0.563276508 -0.534239591 -0.098171473 0.013608219
-2.485795006 -1.901814612 -0.922358961 -1.459771882 -1.715543343
0.321804076 -0.134213365 -0.271681982 -0.269405598 -2.098272533
-1.852267739 0.226724441 0.398243607 0.761789045 2.27806651
1.353206423 -2.105252726 -1.177443625 -1.418989934 -2.916230769
0.79167463 -0.841237624 -0.440004151 -0.187311112 -2.215280464
-1.368869621 -0.28899081 0.444559106 -0.157325969 -2.146509935
1.081199059 0.227480673 0.77725255 1.190933363 1.181872229
-2.524086524 -2.447243838 -2.345848463 -3.046723381 -3.923833704
-0.562788552 -1.717271251 -2.409130143 -1.633543582 -6.044325748
-2.95242121 -0.069479459 -0.742963888 -1.278843479 -0.569523954
-0.606372511 -1.169432574 -1.789377821 -1.702365349 -2.377919177
0 -6.1139753 -8.432922725 -8.076893615 -8.415934678
-1.11471016 3.667266731 0.628425292 2.980603804 3.571170416
2.12155479 -2.864419004 -5.407631795 -4.748476805 -3.117737155
1.001245974 5.765576876 6.825402011 6.897864769 5.406722127
-1.599926772 0.464851961 -0.161065721 -0.856618366 3.536912961
1.740353397 -1.157775594 0.698530442 0.054381475 -2.802431907
0.613343012 1.636296464 0.891140192 1.713263817 3.215280317
-0.477538608 -0.752365301 -0.136544828 -1.264145545 -0.595043078
1.663316043 0.699851074 -0.207779698 0.058685488 -3.87036055
1.216322309 1.531037609 1.808972425 2.315823989 2.904169459
-1.051791963 0.308135027 0.400373856 -0.144026584 1.890290077
-3.251852327 -3.223333818 -4.583317481 -5.20212111 -2.54525925
-0.765280162 -0.094073547 1.310914187 0.927375995 -0.067419521
0.785478026 -3.553614647 -2.735137448 -3.001397728 -2.734745713
-0.4212584 1.267108248 0.448698793 -0.34842655 -0.765354232
0.58717524 -1.258921729 -0.349222977 -0.571686132 -0.560323651
0.723964189 4.137724147 3.927055885 3.973763118 5.133719158
1.351237575 -0.387599731 -0.105980529 0.113332737 -0.0333667
-1.351237575 0.447050892 0.229138883 0.459511459 4.070852237
0.083739375 -2.042051242 -1.426708166 -1.347959248 -0.12824625
0 2.158607501 1.706665149 1.61701279 1.812162132
-0.089670486 0.320432173 1.127457074 1.123185394 1.94998769
0.830627817 -1.78951519 -2.141227895 -2.170853269 -1.918486666
-1.295086481 1.650973636 1.052357907 1.929580522 2.871753417
0.784975318 -0.393723857 -1.277136431 -0.547939695 -1.123347967
1.371809939 1.916204687 1.222385353 2.052051422 0.18552881
0.689409906 1.682305666 1.839055304 1.435758235 0.922515767
-0.091985332 0.652367532 1.621467623 1.365999014 3.326365823
-0.898211811 -1.79116743 -1.42937599 -1.583370555 0.118360718
-2.746335942 -1.401158695 -1.669405432 -1.533051387 -1.98617744
0.053343953 -1.464581412 -0.724599675 -0.865752468 -0.833022613
-0.34536111 -0.686715152 -1.972306373 -1.1998517 0.833022613
0.522469192 1.64373126 2.317136163 1.927867364 0.990552899
-2.225986893 -0.508342237 -0.819500501 -1.089009329 -0.31411289
-0.844595063 -0.923495533 -1.186430844 -1.277505825 -3.072952472
-1.558428573 -1.128891444 -0.928159442 -1.042691082 -2.202353754
3.645711029 0.446527022 0.909162463 1.050304329 2.77233142
-0.90362748 2.359998438 2.221692837 2.570451373 1.084725325
0.511385319 -0.978699533 -0.944269028 -0.870377718 -1.964157052
-2.100230061 -1.158430842 -0.603244805 -0.676732583 -0.403727256
-0.899902359 -5.344022987 -3.25000771 -2.553061937 -3.193442404
4.153488464 4.502429098 3.481556351 3.48712829 1.720061518
-2.458703781 -2.852932646 -1.411572594 -1.490162862 -1.511443935
2.366231262 -1.099267337 -2.10159039 -1.940578699 -2.549046205
0 0 0 0 0
1.520524631 0.151180207 -0.145025954 -0.144894984 0
0.230125857 4.191633059 4.47895971 4.722711605 2.837184711
-0.8804416 -0.407911267 0.509765044 0.727580967 1.994052461
-1.152666227 1.397362769 1.600530805 1.153390429 2.154621056
-0.798953121 -1.446360545 -0.525154891 -0.750148242 0.382643767
0.567875335 0.076531933 0.169242148 0.786891601 0.791239673
3.526701602 1.99394047 1.203081068 1.727039728 -0.242792229
-0.193592515 1.372490472 0.9454025 1.039328607 1.552756003
0.130077041 0.282002317 -0.370163341 -0.333510217 0.403075861
0.07957047 0.907554992 1.004175002 0.949136005 2.384920926
0.156036985 0.885103775 0.659692712 0.699036186 2.101703961
-0.511308307 -1.493041283 -0.75394161 -0.679725175 -0.858374369
-0.812495508 0.201081569 -0.30572152 -0.326065094 0.744349271
0.446403004 -0.086636661 -0.176400597 -0.241990138 0.327472351
-2.058452858 -1.531129573 -1.321195021 -1.080516461 -0.284697701
-0.33895153 -0.479576278 -0.611423036 -0.522813812 -0.815863682
0.45892485 0.207601356 0.22607054 0.058255 2.329650813
2.243771747 3.012504796 2.701593697 2.473135111 2.317777754
0.062264906 -0.600808648 -0.615543019 -0.156235191 -1.534556967
1.797652812 1.841156037 1.304540103 0.946198 -0.320937972
-0.155479607 -0.878718094 0.349206204 0.138646827 2.539118055
-0.884919906 0.385005347 -0.486868212 -0.395709123 3.125463978
0.289563934 0.094754345 0.34977911 0.829863298 -0.942088836
0.64216925 -0.932168585 -0.729539791 -1.421404158 -3.196804797
0.647372231 1.477850396 0.831540864 0.716434579 0.617497674
-0.105217585 0.297247344 0.309811444 0.585289909 2.619293794
-0.389623463 -1.201491666 -0.805970141 -0.940612697 -2.646657319
-0.385373587 0.431746724 0.673509391 0.145622975 1.601771724
1.699546799 -0.296552732 -0.76120787 -0.761068338 -0.93351148
0.323033392 2.095523866 1.052408695 1.15647232 3.354808429
-0.45438674 -0.29665042 0.620729096 0.369866674 0.563603301
0.762279193 0.375722761 -0.028214818 0.025000319 0.534446948
-1.827980729 -0.542873856 -0.169456286 -0.329075412 1.291673861
0.366275833 0.408144663 0.087789996 -0.240207809 1.186465407
-0.674814834 -1.580211718 -0.902296111 -1.822997825 -1.636655891
1.09605447 1.019555708 0.913848929 0.761767165 0.974991688
-0.03848045 -0.899140024 0.235807374 0.342293465 -0.768938814
0.399758686 -0.175085073 0.146972154 0.946348476 1.532010048
1.052890319 0.813960573 0.101511267 0.17734185 2.254886969
0.12495965 1.212061791 1.538018963 0.882528683 1.901781138
0.089762206 0.895920947 0.721567152 1.01015414 1.435922108
-0.931687039 -1.951709931 -0.708719681 -0.921429896 -1.229523686
-1.618374117 -0.099007389 -0.267531851 0.287527501 0.387362789
0.261394876 0.597396578 0.085536889 -0.308910311 2.056750727
-1.329849074 -1.511716481 -1.462345717 -1.566613006 -1.743119589
0 0.007542775 0.186223106 0.127684244 -2.8463413
0.682294917 -0.834806506 -0.279510573 -0.984314514 -2.040503919
0.395506587 0.480677759 0.477033182 0.709346976 -0.799953475
0.532072533 -0.221083264 -0.30906884 -0.51351888 -1.025124303
0.151502187 -0.274305539 0.639856929 0.818136185 0.75704474
-1.055985118 -1.395473667 -1.324531138 -1.66598485 -0.641192245
-0.580462814 0.967657375 -0.28552611 0.544618647 0.372392084
-0.032669656 -2.108997278 -0.850349903 -1.469232328 -2.557418537
1.930846502 0.47754059 0.233921275 0.410333824 -0.223787364
-3.137634272 -0.715063155 -0.746745779 -1.041996785 3.394547972
0.079340596 -0.157485969 0.143192011 0.054325648 -0.985734155
-0.24409982 -2.072409347 -2.240849561 -2.386673269 -3.535324968
-1.703871684 -1.264308215 -1.453902656 -1.77952256 -0.749167384
0.327432862 0.274097933 0.207784799 -0.509784882 0.187818676
1.4934164 0.155113384 0.260835322 -0.279113136 0.26770194
0.00808773 0.817870702 0.237766017 0.23704584 2.703401925
-0.679439146 0.606662332 1.25922613 0.891279999 0.919516937
-0.975929553 -1.501926621 -0.914503905 -1.372632387 -1.245313797
0.374537862 -0.207031692 -0.293893861 -0.773075356 -0.326861767
-1.871700335 -1.328513635 -1.218511324 -0.876647906 -1.490891129
0.005311218 0.007384573 -0.781036239 -0.902005905 -1.567451209
-0.281884022 0.020439816 -0.123555713 -0.146971217 0.336995668
0.582645242 0.402989583 1.065875415 1.210562622 0.22851008
-2.9805056 -1.588352877 -1.250119463 -1.286998505 -0.484523155
-0.372434093 0.337711715 -0.573362941 -0.642616999 -0.97614658
0.126642658 1.649959041 -0.025115343 0.880623475 0.163354243
0.382859905 -2.568617252 -1.610997361 -2.136993872 -1.590381752
-1.837133387 -0.945490951 0.538721774 -0.33039968 0.976422528
0.109332055 0.451348857 -0.197812125 0.138531689 -4.092464109
0 -1.189792667 -1.435469959 -1.955634449 0.15670635
-0.842081781 1.174504161 1.767734879 1.596669337 0.878690461
1.693620475 -1.193983739 -1.33300404 -1.4488865 -3.459757972
-2.303954769 1.965888648 1.615902632 1.809609511 1.766369944
0.696537755 -2.276863521 -0.874703084 -2.113473021 -1.956442375
-1.115187579 -2.189515221 -1.709552409 -2.416896997 1.221833382
-0.906890513 0.899962832 0.688042138 0.944327214 -2.384722766
-1.096109959 -1.807905714 -1.472951054 -1.526487919 -3.372797868
2.475464477 -0.837453885 0.263108667 0.314483336 -3.37959439
1.194101223 3.129231283 2.243401854 3.101292339 3.471435817
0.028560095 1.167909483 1.572744449 1.533578271 -0.660068403
-0.053953696 0.488943994 0.710677787 0.69585918 2.057842604
1.340185609 -0.708962186 0.127595134 -0.148590929 -1.535567991
0.405597639 1.588246558 0.553800353 0.981499808 -2.074377787
-2.339606385 -2.319481604 -1.629663367 -1.546964178 -1.799290965
0.415887147 0.055665362 -0.072249791 0.658815174 -1.008411907
-1.87716426 -0.550868981 -0.911606583 -0.785399143 2.180052922
2.308746549 -0.411545627 -0.169130481 -1.008239647 0.07867202
1.653449302 1.814018914 0.725369533 1.607726342 2.34719721
-1.323089954 -0.079163242 0.587293371 0.100441484 2.173172674
-0.5594055 -1.417120279 -1.555995098 -2.057292916 -3.363202945
-0.900648493 -1.061760927 -0.421636548 -0.474038908 -0.984306049
2.831409126 1.943704439 1.830933224 1.645496085 -3.743239323
0.334878541 0.361151808 0.220164693 0.970723529 1.408132031
-1.809649973 -0.488868443 -0.553758304 -0.076279045 1.277564486
2.361186658 -1.253409145 -1.988870312 -1.496895083 -3.668505411
0.691874041 1.03494653 0.515741331 0.820239518 0.590843669
-1.212388305 -0.985894908 -0.958462944 -1.040269439 -1.799767889
-0.291991417 -3.490811696 -2.800460579 -2.873405694 -1.849724842
0.550653643 1.448157987 0.509255161 0.604618862 2.115947961
0.406772896 -1.423951035 -1.343646748 -0.665587998 -1.709443336
-1.521296027 0.049969803 -0.120781193 -0.024000557 2.355408315
-0.93585304 -2.606679259 -2.36575879 -2.642419303 -1.614414692
0.617813025 0.773519128 0.733508061 0.932662282 2.042751426
0.249191042 0.89700919 -0.241463359 -0.366776768 3.647919005
1.126895252 1.549586342 1.227178743 1.752498069 0.237473396
-1.982058133 -0.293650034 -0.969273186 -1.268213753 -1.30512755
0.367955977 -1.405443534 -0.180151839 -0.578923321 -1.957516198
0.795094214 1.023782424 0.077370609 0.488939843 2.516667747
1.473109192 0.818299886 1.660524843 2.099966935 1.282170315
-1.381862973 0.341018259 0.03501221 0.479807358 -0.047195785
0 -1.995383186 -0.919875465 -1.145987153 -3.148985514
-0.410091146 -0.375887408 1.033501331 1.025151111 -4.263022143
-0.203717123 -2.718294442 -1.222281724 -2.483507396 -3.570883922
-3.037883751 -2.768052355 -3.459448906 -3.78195267 -3.922071315
0.442089509 -2.614592814 -3.296186816 -3.369605969 -4.177374105
2.030267737 3.712085942 1.784926431 2.947811246 2.185055854
-3.473446318 -0.564717648 -0.989619528 -1.589444797 -7.243246213
0.613056814 -1.421818656 -0.926852201 -0.781374824 -0.502059494
1.371193025 -1.169676414 -1.457721818 -1.761342245 -1.460176014
0.211936498 3.820573257 2.701431998 3.747339745 5.504518493
-4.828298275 -3.572661631 -2.674350737 -3.749030157 -5.709017541
1.736326447 -4.565422604 -2.127077559 -2.457226153 -7.677272724
-4.827982548 -1.079950647 -1.256706142 -1.653207392 -2.870152171
4.242881089 0.63902891 1.316637371 0.213073198 4.514385202
3.946742109 9.206522948 5.628912887 9.084147745 10.30094174
-3.89868112 -0.800623978 0.255032034 -0.78647628 2.403216432
-1.575611539 -1.341682071 -0.036025675 -1.393240515 -1.93354825
-0.197970655 -0.938211597 -0.675248092 -1.029350174 -2.210907268
1.94657615 1.690245005 1.993555644 2.719958294 -1.144246149
0.316243003 -2.324981519 -2.212240969 -1.93416839 -5.926273918
-9.200241095 -7.29380953 -5.508740757 -6.360945655 -11.08980513
5.278532513 0.220994565 -2.319035104 -0.761128775 3.457947725
-0.455440716 0.486092883 -0.736029127 0.24319863 -3.649610457
-4.112492455 -2.515969847 -3.97091467 -3.706098011 -8.374660099
-1.359852173 3.179862244 2.414213155 2.954135671 6.65736067
-3.927930133 -10.4946548 -9.601053731 -11.73698286 -14.52048815
-5.910775772 1.825476171 -0.10746098 1.563365673 -1.020706338
-1.139742901 -6.861612183 -5.992344903 -6.449267689 -7.391069675
-7.922404205 -1.750858651 -2.526473852 -1.530397003 3.911449277
-1.182896267 -10.53806865 -8.328475889 -9.106065183 -9.853165117
10.95719593 10.23747815 11.38777819 11.18486455 6.400923749
-0.533638393 3.881221551 2.992753843 3.037835702 4.91682525
-9.469514468 -7.900510009 -7.074856366 -7.425371254 -11.41548479
4.162885961 -6.814336747 -6.341720179 -7.404264299 -12.51848729
-0.623220069 5.237553159 3.712030884 4.915793795 3.663147553
4.658283957 4.558503584 0.043526722 2.426386506 7.079561404
-3.128395498 -2.285204083 -1.964865025 -0.136066013 0.331235811
-6.295312514 -8.295376341 -6.70142256 -7.373692818 -9.316301571
1.255494665 0.300412271 -1.31605764 0.19805983 0.651232403
-3.512081636 -7.464360341 -6.236010326 -4.752278713 -7.563483835
-3.227974691 -3.035532551 -1.380365457 -6.322967542 -7.845573991
10.2457328 2.666564239 10.89970118 1.753617956 3.065691617
-1.114092567 12.21885338 2.663260372 11.80234767 5.670498135
2.547665096 0.883666235 1.245182685 0.146940723 6.924984181
1.524857405 1.332380448 1.077414035 0.968320926 3.949737659
-0.253223566 -0.43586143 1.392954242 1.78262954 4.958020964
4.001446582 5.728171541 6.500070885 6.143778701 8.17877102
-5.411527943 -1.795543129 -1.440398329 -1.308431454 -1.220271396
-5.157119318 -7.567373198 -9.189041592 -8.699771456 -13.80139314
2.844619786 1.309105349 2.569317158 2.396108383 2.848403754
-1.273393058 0.491375118 2.00156881 1.304227546 1.259162459
-2.228718993 -5.431899916 -7.541180128 -7.096829454 -9.389082909
-5.328883804 -3.983216481 -3.195595846 -3.313229103 -9.378830724
6.692260058 -1.897858049 0.986098847 1.458104836 0.28519066
-4.259348957 1.632595563 2.175176318 1.548636468 3.163426947
-2.614937515 -1.367172449 -3.588371632 -3.668248826 -4.597583878
0.979029617 2.011838496 0.500001907 1.119514751 -1.162321097
-6.310552286 -4.263037596 -4.970726953 -4.032599192 -7.767946198
-6.948182747 -5.575881962 -4.159639205 -4.578590327 -5.710532542
6.132796774 -2.358365186 -2.337733992 -3.498090674 -3.105538262
6.27142703 11.36282779 12.36965612 12.14344189 15.28120387
0.652939366 1.838486827 1.367836451 2.408122825 1.010109599
3.471842676 0.247954969 -0.739473879 -1.986365435 0.792496327
0 1.807467585 2.141139201 2.378756107 6.630264757
0.959691656 1.021809805 -1.371787996 -1.083706993 -2.959379508
-9.353655945 -8.671947614 -6.803000166 -6.488817546 -10.54940181
3.916369377 2.052815434 4.027156964 3.282690286 3.541353667
2.550805626 0.342688149 0.577551224 0.233426984 0.983123969
-2.974647633 -1.057281295 0.305246967 0.197873669 -2.672572859
3.584904792 -3.575156564 -4.568739759 -6.115310315 -10.97875619
3.766887841 8.001245806 9.326628577 10.29851294 13.90621449
-2.338891183 1.432462909 1.065756685 1.271542003 0.929060737
1.182399913 -0.16424674 1.253902573 1.396435918 3.672787472
-2.89388041 1.295349532 1.069194781 1.428424682 3.346925944
0.700388417 -2.613490775 -1.148548096 -1.785018259 -6.349413462
-1.276686105 2.820988175 2.036393369 1.346736088 4.050461639
5.008483224 0.270834829 2.254349676 2.704636751 -0.120361098
-0.963915914 1.238847243 3.566258282 3.722361732 7.648514101
-2.138987512 -0.425747992 2.073494976 0.818934093 -2.028619529
0.293261958 -3.794775956 -5.107893756 -4.100220296 -6.062462182
-1.847157679 -2.126110566 -1.316484523 -2.418660965 -4.115807249
-0.976494827 -0.108037108 -0.053901594 -0.576998974 1.086512987
0.576443712 -0.752939824 0.313399384 -0.077062987 -0.458238669
0 0 0 0 0
0.534192373 -0.084942669 0.487325218 0.487293925 -0.460348166
-0.388011186 1.396306202 2.902433535 1.749574427 5.627248834
2.411398276 0.779620508 1.565620727 2.074153694 2.312468319
1.405906461 0.586007235 -1.735517895 -1.709549428 -0.03875218
0 0 0 0 0
3.111882935 3.70663115 3.565904684 4.247829458 7.932688803
-0.467931471 0.827436874 -1.95892964 -1.87330037 0.677968699
0.778673752 2.123471431 -1.013370523 -0.784381347 2.076442719
-3.046913409 0.279177305 0.17705508 0.473250015 -3.97921059
0.339136409 0.202921376 -0.656018314 -0.135863036 -0.072516319
-2.153320834 -1.068927444 -3.51908235 -2.281369943 -1.094102818
-2.282262627 -3.077931639 -2.527499973 -2.80605063 -3.697900324
0.175655164 -2.531273358 -3.092808232 -2.822493455 -2.4264622
-3.40324839 -5.170171214 -4.830522388 -4.761392492 -5.612695423
0.132830495 -1.313923636 -2.717354108 -2.618118256 1.919601521
0.753312573 2.467717201 2.10014478 2.115310588 7.480121308
0 -3.073955878 -1.904234497 -1.650345234 -3.475621938
-5.426198398 -4.334578394 -3.619906265 -4.01466758 -3.802438279
4.257203331 -2.441509357 0.213117377 -0.96405519 2.904520866
-1.527845806 -0.079487338 -0.327343889 -0.587927105 -0.866488289
0.536323561 -0.57028215 -2.28018209 -2.032563248 0.866488289
0.553785607 5.74239547 6.118021828 6.299861915 7.587112277
1.086631231 1.306809694 0.212184605 0.263485779 -1.170031629
3.300683394 3.34718305 4.813534764 4.424638762 3.434279304
-3.368105108 -2.382785996 -3.123440016 -3.275155299 -3.581500531
-2.305280959 -0.316421632 -4.090804327 -3.240588074 -2.763432007
-0.053290702 -3.531395705 -1.636149217 -1.55868055 -6.249592861
1.570992975 3.453471886 3.671100311 3.037607525 4.376807378
-0.751766232 2.843329202 1.988490947 2.193096148 3.002315564
1.6233194 0.587188943 0.053720769 -0.427370576 -0.112380607
2.654068118 2.189070236 3.04248072 1.93760244 4.363662045
0.148404677 1.563599551 2.148574688 2.058079536 5.853290236
-5.036862019 -3.722285655 -3.756333692 -3.947428987 -1.80984964
0.792345647 -1.805687727 -0.509943097 -0.822972274 -1.527807495
0.173764072 -1.458181348 -3.725274728 -3.098784203 -4.912261971
-1.004803795 0.929112318 1.178642262 2.171102512 3.963054633
0 -2.632447613 -1.939320465 -2.070283547 -3.92631019
-4.662944568 -2.372318368 -5.2528245 -4.737078936 -4.970902852
-0.095081746 -1.132562075 -0.627933965 -0.391861759 -1.752722571
-1.209692171 1.140213357 1.514191597 1.219572747 3.247289575
-1.147857328 -3.183570126 -5.466185722 -4.933261776 -5.834498557
-3.531535633 0.616154157 -1.038576022 0.100811977 -0.404040954
3.932005327 -1.819264718 -0.906639423 -0.596554698 0.080938896
-1.071503841 -0.445571298 -1.71290398 -0.844880876 0.080873437
-1.590566763 2.598259901 2.907407403 2.192874581 3.768044416
-2.3846498 -2.971061396 -2.930756863 -1.946089083 -4.132491063
-4.774186267 -7.235706861 -4.417535484 -5.459696925 -5.632353992
-0.642739213 -2.919838159 -0.718295259 -1.243102019 -5.42341403
2.34753897 4.189570388 5.229809844 4.579498157 8.757759636
-4.346329115 -3.130924063 -5.236494876 -4.126911647 -4.673747785
0.121528937 0.236853923 0.100659468 -0.487797504 0.217249705
-1.007428129 -2.486460361 0.505427099 -0.79098791 2.782118234
6.171870955 5.372363791 6.058654239 6.486379069 5.900933338
0.244281712 -1.066998958 0.866580223 0.565125017 -1.120459901
3.992106757 0.742903861 1.255538095 0.932418555 -1.133156601
0.770923814 2.281241889 0.662235824 1.149988163 2.37292453
-0.352215613 3.723297807 3.090126728 3.946229262 2.782856437
3.163428516 -0.66227788 -1.610525437 -1.074315269 0.231660335
2.064341624 -1.710409473 1.280487732 0.815452245 -1.35898034
-1.306413071 4.638669341 5.785218944 5.213933787 11.01963413
-1.996742839 -0.391573757 -0.572495997 -0.687729304 -0.035020137
6.836637953 3.260257999 2.623457697 2.783878641 5.053994589
-2.062637581 0.536083256 -0.064083498 -0.159117612 -2.426812727
0.958032019 -1.255771025 0.974106995 0.78056127 -0.204918104
2.305262583 0.028999644 0.998825037 0.100522008 2.064021843
-2.052473797 -1.881021061 -3.202677462 -3.678452062 -4.802019945
-3.543935764 -4.492273759 -6.300243003 -5.430711656 -7.62725923
1.30442117 5.259666868 3.212545309 4.030969599 3.429333436
1.642101599 1.082167345 0.762657187 0.778484411 0.875598443
2.832224118 6.641041889 7.497795169 6.832198139 7.889644757
0.968472815 -1.883944041 -0.064872211 -1.25470277 -3.623089373
-0.836725224 -0.957989501 -0.945578647 -1.124900304 -1.014526806
-2.414367773 -1.898587389 -1.630035832 -1.941054731 -4.200940808
1.171457466 -0.858812994 0.500583087 0.328379432 -2.751102871
3.734706093 1.580600792 2.837248004 1.62871471 1.012571937
0 0 0 0 0
0.253018575 0.933655991 0.8447553 0.844661278 0.669396326
-2.026853997 0.802748951 0.987096354 0.402323789 4.067372556
1.247093325 0.054678596 -0.761671709 -1.086986458 -0.678452879
1.541932073 1.633889164 1.394628032 1.832922106 3.277826487
0.495706819 0.25763563 0.345966847 0.649461958 3.140189755
-4.373225481 -4.328535496 -5.112490739 -4.997462962 -6.956907433
2.102938171 0.477117778 0.610553956 0.422126471 2.279300953
-0.771128565 0.50130907 2.491440264 2.161299832 1.918105885
0.987344866 0.202376932 -0.988261608 -0.308059256 0.03453635
1.665783651 4.076728558 4.519576901 4.648469373 3.428131381
-1.011762143 -0.089157111 -0.511459565 -0.946639852 -3.152269137
-0.274425485 -1.753393949 -2.25430765 -2.062102629 -0.06889425
2.137980556 2.987143143 3.533051475 3.584207222 5.268791071
-0.095049966 1.641658609 1.242979852 1.240251834 0.813939053
0.538185527 0.244599091 0.015505152 0.015522629 0.356045044
3.330727661 0.75117086 3.428617604 3.120515152 6.018738855
-0.379892674 2.880375414 -0.97038104 -0.358470694 -0.82480993
1.725457296 1.200986405 0.20262619 1.431961342 1.189219687
-1.329032327 0.016625405 -0.725425107 -0.122581185 2.927329693
2.378393954 1.567387668 2.776519474 2.377412759 4.742949569
-2.174720048 -0.289343518 0.059747253 -0.927787101 -2.35772887
-0.097931885 0.818628603 -0.094314361 -0.373311732 0.544648043
-2.726320608 -2.880460959 -2.95149754 -2.76084172 -3.87634135
1.029840446 0.615593072 0.121524447 -0.000466319 0.44477464
-1.147567423 0.430962552 0.032609304 0.456648885 0.766287275
2.993657637 2.563647768 1.619956809 1.612769226 1.803947668
-0.173832724 2.064453241 3.08196156 1.794435934 2.505825873
-0.514463488 0.628078427 2.831113421 2.108238382 1.062947071
-1.68996097 -2.356219909 -2.88386018 -2.738097582 -0.558037162
-0.149831327 1.477417277 1.96545575 1.92475506 -0.955868959
0 0.135382693 0.117784874 0.377500725 0.535287938
2.596218883 1.331188047 1.20843382 0.895157314 -1.900496855
-1.915340327 0.671223818 -0.112205759 0.338749571 0.82704022
1.530123359 -1.06411245 -1.268377274 -0.851672376 -0.170551491
1.34834488 1.671923765 1.6676978 1.9333263 4.723100038
2.548996498 3.836388653 4.020853369 3.078922935 1.294167429
0.198134213 0.163049383 1.021383403 0.949020041 5.091819056
-1.383448657 -3.181360949 -2.523497877 -2.812952834 -6.739391773
1.141820731 -1.018020248 0.207128669 0.075994235 1.941808586
-0.251786274 -0.046987722 -1.044038001 -0.472653772 -0.669974367
-0.101105249 -0.919565233 -2.507155588 -2.563060247 -3.335465023
0.349708313 1.775937101 0.907513798 1.259638463 2.823265494
-0.348643515 1.265314092 1.07944314 0.578812807 2.350535567
0.609330774 1.531681432 1.567576168 1.055232243 1.934700868
0.139601313 -0.81117697 -1.287122149 -0.804232792 -1.565793994
-2.405553632 -3.395036624 -4.763774342 -4.418855581 -4.932949948
-1.280190062 0.675474341 0.419529044 0.228520781 1.644323154
-0.138257972 -2.09335367 -2.059104269 -1.842957586 -5.102151833
0.837584445 0.417760786 1.479946229 1.73762034 1.954459607
0.310937411 2.051538977 -0.215214178 0.592254157 0.168161475
-3.107836093 -2.839536627 -3.396443554 -3.42213716 -9.081177181
0.230407117 -0.608867273 1.21555564 0.716903322 0.27560881
0.650321884 2.253404561 2.867595538 2.323095792 4.893577757
2.12175761 -1.826058118 -1.637723459 -1.584237998 -2.895327798
-0.147893631 1.075078533 0.668251692 0.110654543 2.545269097
0.902434447 1.438820718 2.169006576 1.943066313 1.766881591
-0.856738066 -1.533805459 -1.809263504 -1.912867763 -0.865057298
0.435243408 2.206464428 2.73596232 3.151512165 3.584001338
-2.957764725 -3.170685432 -4.690231719 -3.981307314 -3.294816636
0 -0.099318493 -0.329988071 -0.012591071 -0.492112731
0.256247564 -1.884990115 -1.782066578 -1.781614039 -5.763649061
-1.987985121 -0.259664998 -0.586962483 -0.523183986 0.306937012
-0.166989514 -1.730579862 -1.291458036 -2.0174594 -2.702447423
0.354095158 1.34751665 1.820806109 1.110912543 1.624020702
-0.402995193 -0.945060016 -1.434012499 -1.692068384 -2.446029757
2.462796788 1.196559901 3.192050796 2.336815335 1.824523717
0.530194004 1.867804144 1.223845179 0.946363078 2.797170224
2.919947238 3.418642915 4.017854681 3.854525809 5.024697574
0.860463722 0.441608012 0.792217181 1.102353557 -0.636208045
-0.038275071 -0.050662062 0.39953296 0.557773713 0.665030642
1.136670252 2.148241349 1.754557228 2.338044402 3.148749706
0.362070175 0.759386533 1.364124494 1.075338994 2.862843463
-0.053440915 0.149183886 0.403614761 -0.070677549 -0.65341915
2.302262941 2.03290523 2.714540604 2.345288802 2.615056685
0.303751096 -0.336226793 -0.687412452 -0.560944289 -0.319829697
0.297740656 0.703056803 0.577143661 0.329354715 1.903812128
-0.260984958 -1.414711347 -1.776133815 -1.537814648 -3.031340852
-0.457343605 0.049861742 1.002448044 0.20707554 -1.688033548
1.182540922 2.324403163 1.700617276 2.055787937 2.948948979
0.073952886 0.025919725 0.288516382 0.553224347 1.822795152
1.522558318 3.666654459 3.427935326 3.16008563 4.978692478
0.300755102 -0.364308798 -0.314291551 -0.174074872 -1.429850022
-0.291779112 -0.162863492 -1.266748682 -0.592764737 -0.075824596
-0.564057901 -0.032985213 0.181893952 0.421988945 -0.761424999
1.3349737 0.127186873 0.536485441 0.130607724 -0.204029655
-0.335055181 -1.059188345 -1.06778494 -0.789239353 -2.167826829
-1.27409353 -1.291619581 -2.622732793 -1.540112988 -2.992411811
1.145920867 1.185517008 1.706234965 1.964102679 4.05638967
0.685646765 1.161235608 1.514141261 1.052671758 1.613144698
-0.856799601 -1.253718643 -2.124502914 -1.235999069 -0.995541088
-2.455991417 -2.816611044 -3.197050233 -3.337498207 -4.889278616
1.009453073 2.195623762 1.166285447 1.128619982 2.237706582
0.683744413 -0.086554031 0.452005725 0.799768508 0.996076388
1.088925488 1.337831916 1.618446116 1.699106057 2.422174587
1.845147012 2.10278776 3.273333173 3.560856042 3.009254149
-0.054588879 0.34093754 1.173545249 1.135869995 1.88430878
0.236661145 0.187487156 0.734225555 0.835693669 0.072700839
0.01167247 -1.522822195 -1.314186669 -1.013863429 -3.400179728
0.277791447 -0.67892188 -0.967286904 -0.569357728 -1.617013505
-0.199037888 1.655461377 1.872737027 2.232241497 3.232959171
-0.810914156 -0.079713037 -1.119581467 -1.237219856 -2.6741566
-2.237220909 -2.276572061 -2.874276634 -2.266590352 -1.018338739
-0.330190636 0.112334649 -0.597339687 -0.745533358 -2.723550523
0.849859219 0.092176024 -0.199556021 -0.403375662 1.565385474
1.303220995 1.19415082 1.379468126 1.091141537 1.260466849
0 1.842678665 2.173423446 2.206798103 3.070968736
0.880605556 1.440293804 1.566568677 1.455891928 1.695997393
0.775227804 1.153623545 2.138398793 1.732863017 1.978829048
1.036827402 0.302183622 0.249310961 -0.166975851 -1.274515268
-0.135130623 0.667604028 0.850631123 1.109163349 1.083173426
0.631912125 -0.393071258 0.05328221 0.005863136 -1.131587854
0.313039928 -0.641752808 -0.061678571 0.360288913 2.793544436
1.520730356 2.044386197 1.863752809 2.233130198 2.900771898
-0.30643107 0.986006434 0.931732311 0.95324017 0.797361555
0.263381272 -1.328831962 -0.631422473 -0.347727855 -0.477653586
-0.341310061 -1.422047219 -1.066487775 -0.858268817 -2.259722623
0.65533488 1.339897942 1.641210872 1.222794435 3.348168743
-1.011952196 0.214609287 -0.216914168 -0.133753012 -0.701598442
-0.955658068 -3.337241491 -2.204881367 -2.165466072 -2.343857297
-0.610933762 -0.713820157 -0.532738447 -0.61992631 0.902679431
1.76528766 1.230533803 2.316794368 1.849439678 0.665980186
-0.223207021 0.229877321 -0.990472883 -0.877528464 -0.689024315
-0.333382437 -0.141419156 -0.1656149 0.016764656 1.327858338
-2.609722936 -1.716160873 -2.529332797 -2.36744932 -1.512402797
-0.451569091 -1.776896209 -1.274980426 -1.625716234 -2.336009049
1.47654534 1.028862131 0.905495717 0.844905223 3.506686944
1.36124058 2.161333886 3.479490859 3.371880623 4.768111881
0.270795034 -0.693081791 -0.749098712 -0.816776261 -1.490601909
0.744212265 2.056563906 1.891066699 1.889012413 3.323142142
0.562480133 -0.902663321 -0.120693779 -0.228365912 1.146996432
0.43768229 0.017143722 1.592919771 1.559804179 0.147726101
-0.279150448 -0.692213985 -1.098266451 -1.060818457 -0.804577705
1.739367058 2.615894375 2.935610947 2.633832537 3.283096747
0.414881477 1.310273243 -0.146490927 0.283222014 -0.164710764
-0.813101942 -0.137576879 -1.93271512 -1.880995372 -1.494734078
0.936138499 2.009503953 2.340909581 2.135572166 3.08920776
-0.625867176 -0.380567908 -0.712299652 -0.551453765 0.243062708
-0.889320279 1.333709429 0.746707458 0.419340624 0.625191106
1.058736566 -1.25720179 -1.160716489 -1.305006652 -1.458106028
-1.225326146 -0.742037299 -0.319522945 -0.255993546 -0.593352124
-1.17864913 -0.910025759 -2.237595086 -2.20317499 -2.51441818
-0.332338502 0.095024749 -0.939609667 -0.82631897 -0.590968373
-1.973435869 -2.115898941 -2.882973776 -2.554375805 -4.370152448
2.227014276 2.239049421 2.016859298 1.733347039 4.264253889
-2.846598521 -2.281012046 -3.564383702 -3.333315569 -3.099021402
0.643559196 0.539241333 0.717123417 1.301489035 0.131061618
0.24230363 -1.232423102 -2.381070858 -2.47290981 -2.923796308
0.104210994 2.512569702 2.752323949 3.442116 4.740848248
1.905288264 0.491477315 1.028510251 1.397491689 0.427808139
0.250008323 0.374990689 0.013968996 -0.158407118 -1.137717542
2.199517078 2.612292988 3.275780732 2.995992269 4.887240439
-0.006404128 -0.213970012 -0.375528732 -0.256810598 -0.825768524
0.501935784 -0.186941604 1.11826241 0.898502635 1.461081656
-1.031234119 -0.02943452 -0.790887867 -0.879267471 -1.047345029
0.572289614 1.155842611 0.440705344 -0.016411422 0.740439417
1.436391469 2.202050619 2.661960189 2.098774126 4.21326107
0.09190763 -0.547904583 -1.38239282 -1.813282199 -1.604153619
-0.046844316 -0.27971703 1.019451564 0.837308906 1.092039047
-1.351678401 -2.238828263 -2.222038725 -2.525740218 -3.762640811
-0.322008438 -0.958730821 -0.772481825 -0.909737885 0.163900877
1.352392724 2.584650271 3.312712668 3.121914392 4.444286217
-0.053348043 -0.795495471 -0.777381645 -0.972969333 -1.400003148
0.449402456 1.185677828 1.297259194 1.361021464 0.987955082
0 -4.210774215 -3.756499108 -3.918618631 -4.421942264
-1.738368662 0.985394466 1.200959502 1.077558149 1.913349638
0.378580503 -1.535156443 -0.822080406 -0.88315871 -2.077891016
1.200292026 3.621175134 3.182265714 3.103769 3.618383618
0.034263559 0.472359112 -0.034986353 0.410274766 0.948436274
-0.843764625 -0.739796999 -0.114565565 0.165698385 -0.80956114
0.549436987 -0.095743945 -0.51036382 -0.083949799 0.730867451
-0.247145059 -0.863324238 -0.971703636 -0.57558021 -0.969057321
-1.030443841 -2.440932472 -2.311754306 -2.071232982 -1.663198343
0.366563629 -0.879541366 -0.650038824 -0.671352327 -0.811528089
0.582269761 0.981198766 0.909066199 0.916497231 1.736715702
0.367627499 0.207337523 0.151007857 -0.532957771 -0.361011222
0.693534025 1.210788865 1.016968937 0.921556638 0.760612154
-0.556247046 -0.564001978 -0.506659748 -0.567787446 0.059802653
0.112759415 1.473917771 1.728909915 1.239135277 2.28536345
-1.188082502 -3.605416515 -2.605241484 -2.768702391 -3.508436341
0.581293852 -0.688284517 -0.723595796 -1.451195759 -0.830552733
1.044890672 1.784340674 1.952278901 2.288207206 2.053625624
0.355723986 -0.190832792 -0.324812557 0.097376785 -0.659804453
0.229606866 1.039624633 0.900107311 1.019626522 1.493307989
0.524239431 0.297219231 0.173535074 0.224189768 0.039517882
0 0 0 0 0
0.115337197 0.457250712 0.990027619 1.105196841 0.982905495
-0.140196475 0.414860283 0.258742527 0.439697822 0.74059976
0.019532811 -0.449104798 -1.638738772 -1.354781044 -1.545867786
-1.010037496 1.136050305 0.319327165 0.340552662 0.570250292
0 0 0 0 0
1.591606889 1.423187775 2.146742108 2.586188306 3.733356407
0.311080616 -0.142212695 -0.426436453 -0.180649177 0.207566826
0.054537619 -0.075929547 -0.160326073 -0.08266164 -0.377715274
0.399328256 -0.445210482 -0.672410129 -0.246834795 0.11346446
0.287754881 0.292725387 0.298045557 0.499447011 0.584190863
0.17452316 1.376238391 1.57747682 1.478955565 1.861557852
-0.942543768 -0.592761732 -1.668047055 -1.111029451 -2.106125747
0.829138367 -0.009997186 0.117852462 -0.20015892 -0.245167497
0.242356732 0.766873808 0.195958832 0.137211428 1.294455745
-1.08821861 -1.162846173 -2.633921169 -2.271260924 -1.653862166
0 1.219013992 0.825775926 0.685779914 0.585736205
1.242219398 0.560725355 0.258559345 0.091199436 -1.060616003
-1.065443791 -2.270969714 -3.281181049 -3.201952713 -3.902271295
-1.912660546 -2.222179969 -2.230097844 -2.14182472 -2.080491124
-2.238980607 -0.91640378 -0.378927637 -0.553259678 -1.671461661
0.458754129 -0.294675216 -0.9358978 -0.830721582 0.102722146
-0.421207137 -0.053852098 -0.04115247 -0.042222314 -1.656352567
0.486832311 -0.868797377 -0.566182309 -1.359856149 0
-1.188815255 -1.715280888 -2.418931474 -2.485936546 -0.376490719
-0.987776749 0.125167307 0.790853909 0.927026086 1.806715119
1.41653548 0.370610238 0.788466545 0.578405008 0.34925562
1.288951533 1.095956234 1.373913619 1.726314226 2.451252074
-0.548942576 -0.80136186 -0.940491073 -0.771194581 -0.743199163
-3.163581557 -3.133572812 -3.438358514 -3.745572569 -4.494675309
0.289297154 -2.418496658 -2.599167316 -4.256235114 -2.606428255
-0.890284882 0.599521651 1.146014351 1.434246615 -0.520834511
1.295581429 0.15518087 0.495385653 0.40324223 1.640088554
-0.223505575 0.284395145 0.416757012 0.356653631 -1.966993062
0.963391407 0.701263399 -1.264998971 -1.197483625 0.500817596
-0.274840237 -0.158257364 -0.031119591 -0.45686222 -0.9164367
0 0.562080602 0.087190541 0.174191908 -0.991306719
1.784066708 1.618157888 2.243154022 2.427643781 3.309685932
0.422899126 0.912247602 0.644956232 1.163962739 0.725568697
0.656316662 0.391208661 0.35361979 0.392829897 -0.17024903
0.218419524 -0.826436538 -0.097340719 -0.2501967 0.106439606
-0.104637432 0.384229212 -0.011123298 0.236879112 1.959401146
-1.217661383 -0.980890708 -1.645182558 -1.481037931 -2.364475786
0.967350623 0.522182347 0.47108174 0.499285225 0.341224473
-0.208316426 -2.495172419 -2.112767684 -2.657122668 -3.399699499
0.140434827 1.245002991 2.108448699 2.77157885 2.716082225
1.010728359 -0.924186028 0.788322833 0.378609066 1.805678375
0.23276436 1.341019328 1.699668636 1.720084361 0.566811636
0.0429127 1.819220215 1.667244394 1.754129835 1.784279701
0.372921708 -0.18911712 -0.997971096 -0.977306034 -0.639507079
1.390151761 1.613417982 1.409443264 2.123284117 2.250964693
-0.016687233 -0.081280666 0.306624243 0.155112159 -0.162008946
0.171131484 -0.637862978 -0.350647521 -0.354707954 -0.6506733
0.451432488 0.587310241 1.470001139 1.464246416 2.398583195
0.403337002 0.065701741 -0.073741587 -0.308337333 -1.000808994
-0.021736957 1.036029818 0.883408929 0.566504344 0.901177622
0.045207564 -1.460358769 -1.467986331 -1.700195514 -2.523602177
0.774905716 1.472890134 1.914024584 2.00531749 2.383951282
0.580479514 1.102099626 0.751409086 0.342819689 0.656653439
-0.032589493 -0.359818843 -1.204539494 -1.50487998 -1.902149652
-0.509948519 -1.39058089 -1.039901399 -0.865851728 -0.425403255
0.508232989 0.26015379 0.09892352 0.07943485 -0.815332686
0.714539062 0.500741016 0.516121917 0.643126424 2.026001227
-0.550838537 -0.955687613 -1.015938883 -1.445639515 -1.882837279
-0.170562942 0.674666639 1.507661217 1.238467783 0.163365362
0.072889113 -0.289930188 0.203258182 0.124878438 -0.67560908
0.567571401 0.65245052 1.140440194 0.834560944 1.24529526
0.004261684 0.153930813 -0.598124939 -0.695823693 -0.508492909
-0.32782716 0.541774606 0.992094379 0.474958439 2.018639397
0.738652066 1.887834485 1.372009378 1.55202364 0.239521073
0 0 0 0 0
0.789675806 0.071958996 -0.233400566 -0.233356506 -0.259507082
0.168287879 0.005349313 -0.649455037 -0.428717513 1.625729699
-0.589405093 -0.293838944 -0.767563282 -0.95747678 -0.05901446
0.336866952 -0.581210291 -0.725208411 -1.120738247 -0.275862244
0.6661623 1.714296475 1.918871858 2.460673213 1.876521053
0.176506309 0.359604823 1.214506026 1.197474839 0.790822908
0.068510893 -0.439768225 -0.656400588 -0.795989667 -1.607471429
1.108838372 1.208477992 1.234441284 1.109364497 1.761051801
0.084216789 0.743573898 -0.238032658 -0.250077317 1.068508544
-1.625795025 -2.003005981 -2.203509603 -2.393434092 -1.896790271
0.451112853 -0.957233058 -0.606588533 -0.713595863 -1.834913867
0.802602564 1.305146999 1.604364586 1.371230553 2.432736494
-0.101943144 -0.728687349 -1.053487729 -1.735672344 -0.230991441
0.22612357 -1.124248875 -1.680829644 -2.02823555 -0.909889154
0.709827997 0.809411086 1.903729516 1.119328667 1.332966708
-0.430572057 1.253109976 0.880500747 0.887505024 0.916911868
-2.365956689 -3.442592602 -2.8300657 -3.963889497 -1.532890717
0.644193767 -1.205770031 -2.062363099 -2.343882777 -3.377505409
1.286014371 1.023335074 1.289268108 1.704619963 2.348869459
-1.678773649 -0.952958533 0.243000959 -0.224178933 -0.881753533
1.303519995 -0.520756797 -0.405453349 -0.613098711 -0.275916612
-2.412717103 -3.35167119 -3.711855759 -4.784910177 -3.883397129
-0.658262689 -1.263626025 -2.110909605 -2.755796853 -2.661279719
-3.2914198 -2.484099026 -2.055974125 -3.4327878 -3.822668566
-1.542662894 -4.596396338 -3.795787302 -5.17891276 -4.935950309
4.303472538 7.081362278 6.647499536 10.70542091 8.779687031
-0.340312656 -1.776251848 -0.83527409 -1.894674504 -1.400107725
1.364598869 0.834703923 2.307686551 1.017000013 2.46874021
-1.221941176 -0.302871372 0.190603657 -0.973058313 -0.522412639
-1.897907931 -4.023150622 -4.305078812 -5.828055232 -4.543314029
0.110885245 -0.861364516 -0.552339246 -1.194146545 -0.615792577
-1.429772689 0.892689852 1.764467294 2.368392545 0.549995886
-0.514346908 -3.345556002 -3.055411686 -3.264855578 -6.784953988
-3.975572015 -2.100135753 -2.05280367 -2.294791483 -6.674805122
1.491265456 0.734692195 1.129874799 1.738547131 2.870063399
-1.299212293 -0.072665521 -1.841749873 -1.431257673 -0.219753476
0.035387023 -3.080588332 -3.458075621 -4.041177167 -5.734535526
-0.567700569 2.55379526 1.353652519 2.107762053 6.149220838
3.234721293 3.419867358 3.424587975 3.728445203 2.547602332
-1.246104992 -0.233408069 0.689615905 0.246011676 -1.049627957
0 0.489754779 -0.183469508 -0.70151518 -2.034953942
-1.730510614 0.68109852 0.420906284 0.009293054 0.877198607
2.551438718 -1.124074785 -0.707704861 -0.751570273 -0.242895432
0.404323628 1.508313849 1.244249879 1.60608257 2.970989959
-3.501748652 -2.079815368 -3.319125708 -4.290267785 -3.556357484
-1.362443369 -1.550873014 -1.455292129 -2.101949294 -3.181182764
1.091623975 -1.683343883 -0.463978534 -0.827457616 -1.475478307
-0.595934124 2.695005273 2.863049582 2.84762522 4.607725419
2.907982161 1.398100249 1.605865597 2.419414378 2.130831226
0.437010666 -0.167808254 -0.254260222 0.990037675 0.835028113
-0.180632078 2.343832633 2.773629783 3.469700127 4.187632092
2.322247259 0.483594239 1.068398526 1.228148869 0.318471607
-0.055609373 0.539702507 0.321440835 0.45782679 -1.441177866
0.128213767 -0.019689257 0.84405218 0.512891686 0.092123452
0.13162904 0.02316343 0.119182942 0.336530025 0.642498768
-0.386424534 1.03314678 1.189600979 1.293190407 1.992819572
-1.620132244 -1.164219535 -1.174924139 -1.622468936 -3.119916035
-0.298992154 -0.599350497 -1.380039308 -2.074793162 -2.19840472
-1.694619286 -1.047958156 -0.82414035 -1.780650534 -1.909821714
0.285521829 -1.002813573 -0.935332989 -1.205964643 -2.217709995
-0.203595056 1.372408897 1.753284247 1.935229705 1.782926701
-3.150827095 -3.502062126 -4.654328059 -5.35883436 -6.759329113
-1.016442545 -0.585683575 0.809579724 0.870924042 0.413544141
-0.324574646 -1.261712181 -0.159144543 -1.36752309 -2.772144041
-0.467329322 1.155757851 0.764097326 1.415409567 3.798583641
0 -0.826312641 -0.863108321 -1.031054854 -1.10384897
0.534468561 3.616243845 3.040759066 3.609325229 5.058318171
3.085006158 0.889860944 0.761050789 1.631148253 1.340666028
0.936867337 1.507900867 1.082099989 1.931809722 1.131587854
0.71781 0.206644579 0.122616807 0.091342315 0.953068925
0.072332734 0.436535561 -0.190061354 -0.016702726 1.037989975
1.527112397 2.61433503 2.527109625 2.615222037 3.073609944
-0.0155215 0.301575726 0.772895983 0.340932804 -0.341958614

